Single-stage intake gesture detection using CTC loss and extended prefix beam search

Accurate detection of individual intake gestures is a key step towards automatic dietary monitoring. Both inertial sensor data of wrist movements and video data depicting the upper body have been used for this purpose. The most advanced approaches to date use a two-stage approach, in which (i) frame-level intake probabilities are learned from the sensor data using a deep neural network, and then (ii) sparse intake events are detected by finding the maxima of the frame-level probabilities. In this study, we propose a single-stage approach which directly decodes the probabilities learned from sensor data into sparse intake detections. This is achieved by weakly supervised training using Connectionist Temporal Classification (CTC) loss, and decoding using a novel extended prefix beam search decoding algorithm. Benefits of this approach include (i) end-to-end training for detections, (ii) simplified timing requirements for intake gesture labels, and (iii) improved detection performance compared to existing approaches. Across two separate datasets, we achieve relative $F_1$ score improvements between 1.9% and 6.2% over the two-stage approach for intake detection and eating/drinking detection tasks, for both video and inertial sensors.

==> figures/aggregated/clemson-inert/hpc_14_07_model_best_165000_valid_1.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.011757186192695172,3.6478149470291038e-06,2.6944803029451126e-07,8.446276046242192e-07,2.083187235589161e-05,0.00022033161736667275
1,0.013841673603845348,4.7482742053882565e-06,3.495413471505193e-07,1.0644456216771297e-06,2.8728441835843547e-05,0.00030214879772266155
2,0.015866826642821432,4.6317867642647665e-06,3.649231817131446e-07,1.083537453923038e-06,2.956130719355042e-05,0.0002997652596936918
3,0.017753534961110835,4.395322744485826e-06,3.440981402191785e-07,1.0369333677568762e-06,2.7020799651499726e-05,0.00025514988033706955
4,0.02005912369001358,4.215636395102266e-06,3.2977024178062736e-07,9.90086017506571e-07,2.6804124302934136e-05,0.00029065627534876064
5,0.02323180203119006,4.346100174293996e-06,3.136917047555003e-07,1.0131623838334183e-06,2.7194243350102718e-05,0.00032781165907597203
6,0.02545904838796934,4.266935269084865e-06,3.016914422580377e-07,9.76213691288595e-07,2.75959691095051e-05,0.0003346612770025847
7,0.026471596509845187,4.297378330856114e-06,3.1334905383406407e-07,9.353808543931158e-07,2.6889378281253394e-05,0.00036904829953798694
8,0.027000186829727345,4.29478837098013e-06,3.0843960821435877e-07,9.629948217471941e-07,2.9166241269341228e-05,0.00041579314234524087
9,0.028202930906168332,4.215421592410383e-06,3.1531310750537213e-07,9.377243983690269e-07,3.0495611476687032e-05,0.0005155271278941326
10,0.029991285059338586,3.9979945474054225e-06,3.2032368900894794e-07,9.586315436308329e-07,3.089203546407599e-05,0.0006355443081548981
11,0.03143101190832718,4.093473289192289e-06,3.11322690392456e-07,9.851397922265314e-07,2.8653489786428623e-05,0.0006519010310112013
12,0.032314953095417626,4.110783526877384e-06,3.029822865252681e-07,9.953765647426534e-07,2.789829543871395e-05,0.0010347065650678981
13,0.03331795263038247,4.290838910378037e-06,3.0151064424989977e-07,9.876149626794927e-07,3.035739790074935e-05,0.0015904162088419694
14,0.03555624750153692,4.20747630147115e-06,2.8212607186707336e-07,9.457198194410784e-07,3.302073543981268e-05,0.00271996036886878
15,0.038038599844323534,4.195463108884946e-06,2.6985115962271593e-07,9.575007430528726e-07,3.158654733499523e-05,0.003634758078236352
16,0.04032618066745848,3.942902562658694e-06,2.5533808222651073e-07,9.083971754617258e-07,2.8152073747841138e-05,0.002899572741060547
17,0.04393619321282678,4.115917499548289e-06,2.4987437392741694e-07,9.059240797433047e-07,3.258544906463264e-05,0.03450751170482875
18,0.04776237052940818,4.205272443599149e-06,2.4520732702160215e-07,9.484528769161617e-07,3.5321223833509585e-05,0.05160044225581186
19,0.05040049602233285,4.156269322777835e-06,2.212305632181668e-07,8.892691706578084e-07,4.3971868015394184e-05,0.07180047337281978
20,0.054051386654593615,4.048166919637705e-06,2.1710921684969001e-07,8.659053476783136e-07,4.0970217658370395e-05,0.10572659502513512
21,0.05794007021050903,4.133937163060006e-06,2.1917540717529204e-07,8.413747011612712e-07,4.479031098649823e-05,0.12372666822063653
22,0.06250923863074583,4.4636617893149805e-06,2.1785907785857243e-07,8.904333086158996e-07,5.4265113239684105e-05,0.16432707322653595
23,0.06755821038919203,4.559204260751065e-06,2.307342977917204e-07,9.152966988850557e-07,5.999509608153793e-05,0.22343702727291267
24,0.07060603592729886,4.727831285431292e-06,2.190001321530789e-07,9.181450481515862e-07,6.272494154354238e-05,0.2539090351596833
25,0.07289411579584863,4.646037618346262e-06,2.2204739849336402e-07,9.902009990198974e-07,0.00010343882351364159,0.2917991256148645
26,0.07520890271629992,4.995053813882826e-06,2.3248686552582053e-07,1.04489915714055e-06,0.00013079542745588542,0.3095316633552887
27,0.07812242669758968,5.101021666948359e-06,2.3946339170819993e-07,1.0413961640872278e-06,0.00019797775816210575,0.32368869468976774
28,0.08295820086636475,5.499093702040073e-06,2.3451985339403248e-07,1.0635957695627431e-06,0.00031723259116822004,0.35897440608720793
29,0.08914509698507558,6.077078014346047e-06,2.3888573691880256e-07,1.1054144808626724e-06,0.0005847966846504224,0.4085026098216702
30,0.09649701224884863,7.219348713059796e-06,2.302888491832854e-07,1.1859914197429549e-06,0.0028019860381402707,0.4717925638360874
31,0.10570582930285162,8.197959357740436e-06,2.451060814737776e-07,1.2769195878054724e-06,0.0049957210232856476,0.5092954593773482
32,0.11300879837814895,7.661249574595314e-06,1.833905113579809e-07,1.170800048987404e-06,0.0011711793835508311,0.49738428491837205
33,0.11872901013398472,1.2087747297573603e-05,2.4657826928474e-07,1.4490191975061912e-06,0.03801602950595985,0.6149337616976089
34,0.12594798824271608,1.3668667248781249e-05,2.0161316748003108e-07,1.474869598076533e-06,0.03027067584966891,0.5845713236800602
35,0.13486993029063638,1.9031978842679628e-05,2.0751748468204543e-07,1.6789795487386634e-06,0.08675650077683936,0.6403440722355176
36,0.1464771147301934,1.7646231873564786e-05,1.7083892261501413e-07,1.6666155586041763e-06,0.12757171832267855,0.6796925173042615
37,0.15834475283553717,2.266557843021573e-05,1.4630948620093231e-07,1.6452052961851441e-06,0.178453330000771,0.7105785941336941
38,0.17032168801509678,3.0241742647694497e-05,1.315300765423612e-07,1.7583491560190273e-06,0.24327868117280477,0.7170860452121455
39,0.18035403770354524,3.701746497859887e-05,1.0120044260193415e-07,1.6778830047353684e-06,0.2941349217387028,0.7421476180911721
40,0.18849989482439752,3.84723295829165e-05,6.976532757023604e-08,1.5574394316255234e-06,0.31859693196212535,0.7694935175990137
41,0.1934227981271562,4.9128054320831166e-05,5.2447018829118325e-08,1.6680267339038268e-06,0.32456888998720157,0.7756790196729407
42,0.1939233034217465,6.491430582913724e-05,4.059569655324979e-08,1.5209476739424577e-06,0.33178926765892586,0.7967805708818922
43,0.1918542980786162,7.658402394185619e-05,2.846262190983667e-08,1.3658903651967162e-06,0.3128310780453956,0.7603589322022941
44,0.1861896308538161,7.955058587224875e-05,2.547830880288201e-08,1.1115477837381563e-06,0.3090910370434763,0.7280535528966741
45,0.18028361528199344,8.393536327953205e-05,2.3801199087773604e-08,9.857759355998133e-07,0.27867841930103265,0.7470922460859224
46,0.17262544853859169,7.272334175080031e-05,2.0812102274915932e-08,7.102817249160982e-07,0.23909408898648338,0.7384513035214618
47,0.1635149841352271,5.581850719850509e-05,1.704249595779832e-08,5.771449863281467e-07,0.2151504697224461,0.7003666887089965
48,0.15441821529269098,3.4225335359261654e-05,1.32040233425292e-08,4.6533678745891456e-07,0.18982225786418405,0.7034102768701554
49,0.1437192548906079,2.8648479056662206e-05,1.1557157817273867e-08,3.6398000489519283e-07,0.12631372597726243,0.6663775527664668
50,0.13120986356309117,1.81450021039402e-05,9.4757309305486e-09,2.8879583612277465e-07,0.07726493370631742,0.5918182419210981
51,0.11807184364742622,1.4223896822398519e-05,8.382244418421956e-09,2.429388149315218e-07,0.04762014927066539,0.5267539095951944
52,0.10504442135093155,9.910368537022541e-06,6.968287574290713e-09,1.573849342300703e-07,0.021981268521160384,0.4855008168542858
53,0.09128486765902367,6.546057707749661e-06,6.074219354577619e-09,1.131720054261032e-07,0.005722485094709903,0.4172216006470413
54,0.08011075066438263,4.58121510483959e-06,5.5424713983093345e-09,8.741496697765034e-08,0.0015517465232240829,0.34015125528436874
55,0.07189126279361704,3.3228343591996537e-06,4.824003053301687e-09,7.523725137033708e-08,0.00046394760748306356,0.3007326056926352
56,0.06395800133634932,1.998994051511228e-06,4.045623384492663e-09,5.704537713635336e-08,0.00012278186656846987,0.22835840398341775
57,0.056516989533336205,1.3819492180020666e-06,3.3405240661266884e-09,4.7902301284760785e-08,5.1532952295602584e-05,0.13253374457271433
58,0.04875396558552868,9.208875753269694e-07,2.9715604592813993e-09,3.6403219053878587e-08,2.7085969231288956e-05,0.09701756341259576
59,0.04123280412890862,5.941607402684913e-07,2.4003229364550407e-09,2.985597437209875e-08,1.5961458632261304e-05,0.03059570113235053
60,0.03609335036576584,3.859498168804116e-07,1.8265878109666298e-09,1.9725887109521245e-08,8.07199814386817e-06,0.0038379790624580743
61,0.03435179871506229,2.930704839886125e-07,1.4784122091843046e-09,1.4103765741812678e-08,5.369179831166064e-06,0.0006701857904075647
62,0.03419296765576017,2.6426462046777415e-07,1.3978976879782828e-09,1.2653542965751803e-08,4.833547780259745e-06,0.0002480966786467926
63,0.03424880587850985,2.637025792594477e-07,1.3779114059790663e-09,1.2467792988433085e-08,4.775151428426997e-06,0.00022969972309025034


==> figures/aggregated/clemson-inert/hpc_14_07_model_best_165000_valid_2.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.0011330594857801924,3.3556028039017326e-07,1.1486676050749289e-08,5.612324375750159e-08,1.7674136252756177e-06,1.0806839800194563e-05
1,0.00444062389977818,5.197695812429296e-07,1.4566021765050539e-08,7.379174701850321e-08,2.7135958029291176e-06,2.0373119858572092e-05
2,0.0034365143214694772,3.950228870275246e-07,1.6356575186142004e-08,6.442085090053741e-08,2.594614149972403e-06,4.2654314145206723e-05
3,0.003524686670143704,3.7198408966608054e-07,1.811734264054536e-08,6.554755233707594e-08,3.042998909893687e-06,5.501932543155061e-05
4,0.006055299418000503,3.3064138796484835e-07,1.7053493463704593e-08,6.911715684768787e-08,3.242030461451768e-06,5.996528723772497e-05
5,0.00608292311173295,3.2635734211354266e-07,1.9429501895387678e-08,8.094346882953474e-08,2.8928901544404948e-06,4.199847633844866e-05
6,0.008811235263285807,3.2664741436052445e-07,1.6137641509766642e-08,6.782202109468905e-08,2.2352360452201896e-06,2.9276880420255606e-05
7,0.010717627889218762,2.663699938030407e-07,1.4543126008900012e-08,5.427051817646133e-08,1.8654515776092966e-06,3.583367928704442e-05
8,0.010536823087091602,2.2620607469358076e-07,1.3984060325078337e-08,4.575625355634491e-08,1.4909293901876111e-06,2.7047621565662682e-05
9,0.009421140097195023,2.1485041223642173e-07,1.3727774061441791e-08,4.6391755725680913e-08,1.3885559646734745e-06,3.747259386549771e-05
10,0.00967996581439438,2.1942750393515343e-07,1.2282719467597257e-08,4.975867673078975e-08,1.8088371383201244e-06,3.6914139899686514e-05
11,0.006962742972856004,2.0342897554575043e-07,1.55290464174993e-08,4.367513300473741e-08,1.819957731516268e-06,2.4089386454934506e-05
12,0.003144480136998663,1.9808005518468307e-07,1.4084374050098904e-08,5.281579617273208e-08,1.5084330568306868e-06,1.5050957129864799e-05
13,0.0017965800701842656,2.3884929028396273e-07,1.4184976007735503e-08,4.826281760537596e-08,1.497126070605772e-06,1.9651378810743e-05
14,0.002653948866293165,2.670821698342054e-07,1.5389971373180768e-08,6.468778233745984e-08,1.4380857445866199e-06,1.420754367832757e-05
15,0.004571408365784275,2.724368217794797e-07,1.5345901519885025e-08,6.678888454909679e-08,1.6541793649683184e-06,1.0395726355037254e-05
16,0.004577067949686611,2.7894534335426384e-07,1.6957802034883684e-08,7.343496523604818e-08,1.689851149729182e-06,1.4097003153365084e-05
17,0.006204460861768369,3.263459039900085e-07,2.0325338935517245e-08,8.407578879276025e-08,1.729094593353241e-06,1.5840923820451558e-05
18,0.008944143473711738,3.858639849853257e-07,2.6384665772905392e-08,9.514046335558422e-08,1.61242041352105e-06,1.3134623283436248e-05
19,0.014819006130473092,4.21056670406017e-07,1.7241337953873958e-08,1.0375323161944399e-07,1.643045959880321e-06,1.2002336248583869e-05
20,0.016799988442049326,4.6871982260305884e-07,1.761234283822456e-08,1.1324946419180057e-07,1.9470141332312083e-06,9.577586560139577e-06
21,0.015731555597070585,5.046617074609512e-07,2.0305293243172243e-08,1.2564785871671243e-07,1.9823036072650753e-06,1.0209608655064475e-05
22,0.01117964891736792,5.059906639823351e-07,2.346357141493412e-08,1.3973252512681224e-07,1.951480016439159e-06,1.1356281835582698e-05
23,0.008359494558395483,5.006695364321352e-07,2.5528029719356843e-08,1.3401921064171674e-07,1.8440746964145387e-06,1.2663418821792411e-05
24,0.008094540751189467,5.112559658310968e-07,3.2675764038617005e-08,1.4539134218103816e-07,1.7842824236901255e-06,1.0303861569609714e-05
25,0.010544520830847743,5.410611027473142e-07,3.568642813681447e-08,1.6781578615868214e-07,1.6829930835880965e-06,9.307162833264017e-06
26,0.01309561559049237,5.38053716064134e-07,3.9751080072772414e-08,1.637162538384101e-07,1.945682657657268e-06,7.62317838800945e-06
27,0.016753284685130067,5.579934489938434e-07,4.649967601509944e-08,1.7108218895520976e-07,2.082205962560549e-06,7.461010666616769e-06
28,0.016066717632512748,6.242228297592449e-07,4.5917430517084886e-08,1.9241854308692674e-07,2.0491024764578112e-06,1.1184534827575232e-05
29,0.020073676188564153,6.460430488601462e-07,4.162425316665319e-08,2.1355445765272705e-07,2.3154211007609013e-06,1.4996536307889747e-05
30,0.02088293311230937,6.331001282206101e-07,4.115677887132507e-08,2.0643027359825647e-07,2.3248047321963227e-06,2.3329572334896442e-05
31,0.020192844540181058,6.616933382618187e-07,3.8920150885113426e-08,2.0985995110880197e-07,2.0675224808191346e-06,3.243579095933275e-05
32,0.02284098453017492,6.367259238192027e-07,4.52355812167377e-08,2.0635273606852853e-07,2.3870721484310667e-06,2.4393620808638795e-05
33,0.028269500623115132,7.229386620236096e-07,4.8664421018239534e-08,1.9234594379378867e-07,2.298923505648174e-06,3.453019000269075e-05
34,0.040620058113574165,8.32347036686542e-07,4.7706973826623926e-08,2.5183114143430456e-07,2.485857222243683e-06,3.900634747571221e-05
35,0.04253417604245713,8.603762899294839e-07,2.5283480389204452e-08,2.545074972129841e-07,2.7886273966021406e-06,0.00020965958945377491
36,0.03987323752174257,7.574571129691258e-07,1.4841821739594966e-08,2.3852522706775507e-07,3.310207434471745e-06,0.00032023758710109806
37,0.038565881155334096,7.010002021759904e-07,9.600135330447847e-09,2.258560197062504e-07,3.896569086053255e-06,0.0001611387335730245
38,0.03849944886936539,7.243152304299245e-07,7.830347382662645e-09,2.0823078205791708e-07,4.4698613347896015e-06,0.0035757310851303008
39,0.04456396588813312,7.862742080061374e-07,1.0469594475588431e-08,2.1758453856333754e-07,4.864053667808723e-06,0.010532137148549182
40,0.05290458507160961,9.458067847892416e-07,1.0413001215908361e-08,2.46346364084166e-07,5.28109023853583e-06,0.004118102508472074
41,0.059567309989421204,1.0370979731043896e-06,1.0331266255853161e-08,2.851613132161662e-07,1.2242455217392153e-05,0.047977580334485403
42,0.06657151171053247,1.1959700539442649e-06,8.813786891700957e-09,2.725161790681714e-07,3.6946884958545295e-05,0.2307292766107223
43,0.09039830879162318,1.3643641500761523e-06,1.139579687870377e-08,2.679368220211951e-07,0.00012363635887133482,0.44761749970497844
44,0.12463895683229974,1.6066956893377137e-06,1.2057340996567786e-08,2.782879038158845e-07,0.0011335572135009984,0.6385650327051506
45,0.13588664918593188,2.1239318882872926e-06,6.562978106173734e-09,2.7009725766925716e-07,0.013875754197272768,0.7432837488565616
46,0.1354042787736788,1.894167937083116e-06,5.375344082616929e-09,2.1564099057893607e-07,0.028198947800296505,0.6735572187384881
47,0.13389793915979684,2.3142435488046587e-06,4.011844555013994e-09,1.300270089422366e-07,0.06458303282519393,0.6561991053358643
48,0.14063373375675134,2.642923924564238e-06,1.7202249609243157e-09,5.925435180184304e-08,0.023727352480467725,0.7454855807781713
49,0.12840168515182127,1.4447589220756625e-06,1.5604362952430143e-09,3.196139932583535e-08,0.03782453879764599,0.6752916829545497
50,0.11864301047371754,8.186637975867834e-07,1.0106318390023906e-09,2.1035441801128858e-08,0.011630116099462313,0.5377043592664252
51,0.0957591947716125,5.519215543934844e-07,9.145676128802861e-10,7.699361431857282e-09,0.00020101137189082954,0.5162304886534768
52,0.08351902213093569,1.812241222114429e-07,7.527607424579024e-10,3.977289161413792e-09,0.00010226442589727514,0.3536374299924876
53,0.08613111310180578,6.678522817301882e-08,4.969833375534674e-10,2.8268064471444544e-09,1.4878082202895651e-05,0.30495449427630034
54,0.06865062702620428,3.123266568064044e-08,3.5110315722035666e-10,2.09959896654443e-09,8.554055861589305e-06,0.25071290521425516
55,0.05007930846713271,1.7145841341487188e-08,3.063721063060231e-10,1.727651230181755e-09,2.1826596730411557e-06,0.020486522892621095
56,0.04976784842114533,1.0389849695810051e-08,3.391467510030027e-10,1.3447396260619828e-09,3.6457732743170494e-07,0.014459679398450333
57,0.040121215417983004,8.19426489996163e-09,3.13873759508659e-10,1.1298092034742636e-09,2.331087961148623e-07,0.0006073381224947762
58,0.03618584192293377,6.212137166785153e-09,2.947686757843253e-10,1.210224285121491e-09,1.856722496837338e-07,3.6838155434657064e-05
59,0.0386654832207817,6.277174650375536e-09,2.7024525688906517e-10,1.1433471232385763e-09,1.452857397190009e-07,5.871478437653822e-06
60,0.027440599295100496,8.590583375222566e-09,2.63334969329092e-10,1.0790150482682276e-09,1.0861853274608402e-07,3.445833614213682e-06
61,0.019199330734509943,1.0878614858379513e-08,2.991732270731243e-10,1.3640016719153895e-09,1.1767444961842452e-07,2.8512168379214e-06
62,0.01598176342214559,1.3406415315140581e-08,2.4644652734448855e-10,1.2498843636661067e-09,1.2680059468889812e-07,1.096607201651887e-06
63,0.015119155697945735,9.416877831003336e-09,1.805060554246192e-10,9.33297886723134e-10,7.807966409283158e-08,5.485274643065956e-07


==> figures/aggregated/clemson-inert/hpc_23_model_best_35000_valid_1.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.527958171963851,0.5643686056137085,0.01544491956010461,0.12605448439717293,0.9155296236276627,0.9874999165534974
1,0.555248624749335,0.6074201735795111,0.030223002332898874,0.18714327007570275,0.9262656087817597,0.9887572532311244
2,0.5825488408418522,0.6661383191250076,0.035616717618949724,0.22741172957278288,0.9370868379403579,0.9901446281820456
3,0.6096306737775191,0.7270731572497844,0.041579580852450435,0.2723519186900683,0.9513511418451308,0.9914271350846715
4,0.634732717541101,0.7779775932028883,0.05277861876120333,0.309276451465509,0.961247254498102,0.9927261272030159
5,0.6583213943241121,0.8203627659153014,0.06641243877368805,0.3698329065746391,0.9687594021667875,0.9935423086565474
6,0.6802896839987974,0.8445155802876915,0.07905804044880362,0.4157252646293703,0.9738760852882276,0.9943637414270738
7,0.7015428539551234,0.8703370066422745,0.09818856395454514,0.4684529260063602,0.9776926103758206,0.9946506167105036
8,0.7227954961802421,0.8918530486355234,0.13303292085688714,0.5128557009919597,0.9812434256755358,0.9952163955337989
9,0.7433359274971214,0.9100858085309609,0.1640152081109667,0.579796830716576,0.9842159004247734,0.9956693790853024
10,0.762356130340931,0.9245674820717444,0.18865075341472098,0.6326217474817529,0.9863267892292237,0.9957896092945067
11,0.7809342146623931,0.9347065520474684,0.22890433744097646,0.6828950165967105,0.9875141543500037,0.9960571561091035
12,0.798717984738277,0.944936198329455,0.2751947508812535,0.7333375522716151,0.9887680846375665,0.996489226923281
13,0.8146447708999386,0.9532508526445098,0.3298912174914849,0.7651857283336473,0.9896911674869666,0.9968485106633805
14,0.8291694182186813,0.9578721974491706,0.37408814845460514,0.8027888948226257,0.9909076086537902,0.9971036945808258
15,0.8428254695191937,0.964382748275665,0.41964099821401896,0.8356356942293862,0.9919647855851932,0.9973138872328905
16,0.8547234121359176,0.9684666693210602,0.48908157030227906,0.8570743040425888,0.9926750163619913,0.9974030597253107
17,0.866215052529434,0.9719563741236925,0.5353784751945374,0.8757775748435144,0.9931348300063978,0.9974984385053978
18,0.875994443993119,0.975350286883863,0.5768609730399804,0.8887645640330352,0.9935828329331381,0.9976362253151403
19,0.884660713839774,0.9771851957636192,0.6155098313642664,0.9014326165928397,0.9939306126111194,0.9978278969618812
20,0.8924826147906073,0.9795134853164825,0.657991745626334,0.9162735870278971,0.9945082650141597,0.997971123896609
21,0.8998876787508007,0.9806534474777644,0.7008777164890938,0.9205766497818897,0.994787973882501,0.9980759395277231
22,0.9071530721899753,0.982301193822911,0.7322077235412223,0.9297484814119295,0.9950732927517403,0.9981406108820325
23,0.9129887483307927,0.983385699801147,0.7548810497628192,0.9352934133664262,0.99523725033634,0.9982438019671616
24,0.9175188679962207,0.9842574905091852,0.769667806375344,0.9389111030426043,0.9953807719926748,0.9983217010684771
25,0.9214965882394163,0.9847145501720849,0.7980157670434932,0.9428745176767891,0.9955127737436705,0.9983227272985686
26,0.9246609005184663,0.9853659925955423,0.8140773288905621,0.9464236891054768,0.9956565251734449,0.9983021347471741
27,0.9266325977533019,0.985868225302216,0.8148282808657047,0.9482886275370821,0.9957048921906995,0.9983510843333372
28,0.9277973778579394,0.9867015006459787,0.8157281292093854,0.9507727660238743,0.9957857335215903,0.9983401166666699
29,0.9280492486407098,0.9869857410601404,0.8122584809282417,0.9541683016073065,0.995839676808538,0.9983673987657931
30,0.9277554355735785,0.9870085733073637,0.8043907329100821,0.9559518248594221,0.9958162029808137,0.9984039474979245
31,0.9269253749529687,0.9868872926472676,0.8091911726427683,0.9531432798294168,0.9958315021368012,0.998408178906768
32,0.9261329192150204,0.9874651102924826,0.814863300929368,0.9555265989332218,0.9959645569324493,0.9983775169920048
33,0.923866209824637,0.9869569455484074,0.794739475534245,0.9547680666352921,0.9958302618022392,0.9983116331245582
34,0.9211470807942791,0.986799484517288,0.7855528483986232,0.9546097470434849,0.9958542828145454,0.9983618327970067
35,0.9168774248924665,0.9863344104505563,0.7851682878567223,0.9533453695187273,0.9958790216665742,0.9982876203356593
36,0.9119686671290848,0.9859483954538835,0.7593577402306471,0.9493308803533983,0.995828372763749,0.9982809889692256
37,0.9069382025697524,0.985642165440467,0.7399665279101504,0.9465695733900348,0.9957182360996725,0.9982878704801896
38,0.901451878475592,0.9849364554481272,0.6943257562551143,0.9429410182051206,0.9956221533115439,0.9983329176490765
39,0.8950845982093837,0.984951157844072,0.6594767383643758,0.9375677479637807,0.9952894425326303,0.998296469449997
40,0.887158368963846,0.9833410158753395,0.6194639150100201,0.9310557953279509,0.9950577411460184,0.998166845481834
41,0.878532634380443,0.9823406159471093,0.573080275762792,0.9217442057796532,0.9948299021240101,0.9980575359764461
42,0.8691781990134171,0.9808058063802072,0.5107224296627684,0.9071947170740199,0.9943934138776978,0.997929935972395
43,0.8589904644550553,0.9785050166261767,0.4434741908684374,0.8879829337625019,0.994022810673799,0.9978522323689892
44,0.8474191957546346,0.9766257091682573,0.3801297441791908,0.870525524500299,0.9934172981044339,0.9977957394973596
45,0.8348723621561733,0.9732867746638192,0.3219570010419869,0.8462341799136,0.9927182220568591,0.9975690629998584
46,0.8213495524775067,0.9689660139617353,0.26982969418468084,0.8134832575066157,0.9922858395803098,0.9973655349905506
47,0.8065563173982794,0.9640645229366651,0.2307266586670077,0.7749870386089213,0.991369698335721,0.9971318033583413
48,0.7897078161347579,0.9587555744369591,0.1808498891208037,0.7266855255972018,0.9902641430146899,0.9967925976828698
49,0.771867756483275,0.951054553183303,0.1426836997374223,0.6745741860531227,0.9885552713952346,0.9962433136132138
50,0.7529152635355442,0.9408127451631585,0.11067551616535942,0.6103872212736142,0.9863784664056598,0.9956926130718045
51,0.7331416038346819,0.9287541890585274,0.07902344702631588,0.5581501435141923,0.9843269463596043,0.9950234535461618
52,0.71310000454243,0.9123272197241572,0.05853033611354194,0.4905943562429895,0.9819268418489044,0.9942530387567562
53,0.6921085805870828,0.8874354663080068,0.04156216082744323,0.4200520026851784,0.9781815455128584,0.9933195996490582
54,0.6710249352454761,0.8576989806587443,0.031213327863939204,0.36078526120630927,0.9744733781813433,0.9922323037195866
55,0.6489107175034735,0.8354940270821111,0.02332060866052966,0.3065872500182192,0.9700935440933073,0.9907436388348962
56,0.6251929726293336,0.7872202508122027,0.018264648751355847,0.24683671647266914,0.9646280588430574,0.989326252714382
57,0.6002647986670221,0.7311139721260709,0.014361199081191833,0.20141879699278672,0.957217454670477,0.9873235852701165
58,0.575620039241238,0.6864122393359997,0.011551237133174574,0.1670779114762383,0.9473018337324199,0.9858158943496492
59,0.5518397852858787,0.6422129794955254,0.008762167825417968,0.12954010576733987,0.9386421196964682,0.984455300395982
60,0.5309070862992182,0.5967982529728422,0.006812686071822628,0.09401516430079937,0.9325423765667649,0.983329468778126
61,0.5193520551755658,0.5700208460928067,0.006308900632038515,0.07224388048052788,0.9285026509245625,0.9825727581977846
62,0.5159538948354964,0.556949257850647,0.0058586029335856455,0.06854060292243958,0.9282112121582031,0.9825727581977846
63,0.515677605767011,0.556949257850647,0.005377514660358429,0.06848723068833351,0.9282112121582031,0.9825727581977846


==> figures/aggregated/clemson-inert/hpc_23_model_best_35000_valid_2.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.3956921151181032,0.1934407502412796,0.0007427960401400924,0.006229740451090038,0.895068496465683,0.9927122473716736
1,0.45893321038386736,0.412475540269165,0.0012641152261124939,0.01358971881174639,0.943771804572517,0.9944713380719102
2,0.5155341195149733,0.5632865427798232,0.001658347900559556,0.026546968532074253,0.971257223879965,0.9959872313678391
3,0.5633319520337525,0.730968776125124,0.0023478558169005913,0.06215194465812912,0.9821045829437982,0.9972925623697655
4,0.6157898254676663,0.833635857679381,0.002918988050402468,0.09942437812012933,0.9888849212430815,0.9976579203976381
5,0.653318968698595,0.8924415862544267,0.00478271208858021,0.1910681510942577,0.9906551487644253,0.9982323581426891
6,0.6855543150210375,0.9345160384294495,0.007293508826548959,0.2646775064000229,0.9936279368937905,0.9985510064481815
7,0.7067397029565106,0.9515629738603808,0.008183731749140197,0.34608089363506256,0.994519497007328,0.9985791677527962
8,0.7240902876638196,0.9610506316854415,0.011712574173952958,0.43931352471830776,0.9960202206726999,0.9989743569188643
9,0.7407649780656185,0.9704957269399244,0.017006405137915154,0.5921606170546221,0.9969066234786386,0.9990102622850694
10,0.7537808582108807,0.9761657899897933,0.018002258186758748,0.6323377281053844,0.9976558884167016,0.9992155811523689
11,0.7650774740477047,0.9801258210254606,0.015815716311150186,0.6981438085261565,0.9977949174402352,0.9993411531157452
12,0.773121486781583,0.9844213649366841,0.018415109633536025,0.7265454140197666,0.9983036892792472,0.9994649774735549
13,0.7831485804694971,0.9876947582694723,0.017989955018834648,0.7886968084687256,0.9987541265203908,0.9995226261189807
14,0.7902185361918312,0.991145158457993,0.020216828330306708,0.8125794746695296,0.998651202894789,0.9995570917018535
15,0.7987210209716281,0.9928808197402945,0.020088674367183798,0.8468047073110938,0.9986862516634265,0.9995934621986282
16,0.8104968294941075,0.9934515827256456,0.025745924065056026,0.8882387449222732,0.9989619225254771,0.9996028447690524
17,0.8196865803368176,0.9944257118336972,0.02587449240293794,0.8824749735464952,0.999066671318397,0.999610653576267
18,0.8250684680115674,0.9951062337008234,0.027038590174793126,0.9075311145065598,0.9991058730483673,0.9996738963597535
19,0.8280620811717837,0.99570304307761,0.025123680862766878,0.9073264985834696,0.9991992493886399,0.9996917031916562
20,0.8296267554389818,0.9963761724283637,0.024357750600259694,0.9088332617354618,0.9992333980968993,0.9996995641356099
21,0.8330375250078236,0.9966715723941368,0.027564296476843955,0.9324542791252479,0.9992513393410464,0.9997410044092297
22,0.8337162288840093,0.9967752265062448,0.04343624514860831,0.9379788058485442,0.9992799433736831,0.9997465208672749
23,0.8337928757063131,0.9968844721717688,0.0504867652331598,0.9404721298890705,0.9993454482443105,0.9997845004554864
24,0.8357296816440052,0.99703049659729,0.11986480600757024,0.9320443962164224,0.999406721248514,0.9998047882479908
25,0.837464930981385,0.9968806425153938,0.10047899233545862,0.9359925426905052,0.9994126124440046,0.9998323392086057
26,0.8402561209057022,0.997432316202259,0.13237607602986778,0.9383667862219496,0.9994098695251505,0.9998348065620759
27,0.8485583519323485,0.9976318552631441,0.2087688890179273,0.9545290190867884,0.999490217427337,0.9998491574079971
28,0.8528848316767133,0.9979199157311185,0.22278595829780745,0.9585299331898914,0.999555009812568,0.9998743221254518
29,0.8517314301682388,0.9981191472865161,0.21272664126889512,0.9654448877534798,0.999608968733863,0.9998793099416334
30,0.8530999216529953,0.9983013631811553,0.20256160155528635,0.9616236048926265,0.9996149073489007,0.9998696210216447
31,0.8592627326492158,0.9983614628792052,0.1948146220875934,0.9707352378508858,0.9996643526237771,0.9998930872854459
32,0.8636329492122746,0.998260089590153,0.18662676778000709,0.9734920052206187,0.9996995338691027,0.999903149775123
33,0.8685479663121703,0.9981201948682457,0.2010579675353809,0.9718480380252004,0.9996781534860633,0.9999041685788086
34,0.8725726479290407,0.9981635882742124,0.3131284378184424,0.9752101541311755,0.9997078944109512,0.9999086567111427
35,0.8757105020450984,0.9981650978823922,0.3842202107343553,0.9779558415742833,0.999708545961551,0.9999167475747014
36,0.8798461589369392,0.998428691147099,0.40229400456870923,0.9786181999853654,0.9997140517769383,0.9999166259754939
37,0.8863887890002805,0.9982900004562085,0.47943575281135953,0.9777034855867333,0.9997373820454097,0.9999084046068967
38,0.8930046766095889,0.9985432508927634,0.492925507945276,0.9797095927941107,0.9997421012590438,0.999914749280185
39,0.8977291767618673,0.9984488090053192,0.6055818765160524,0.9725471753758823,0.9997202088186482,0.9999140611981197
40,0.898439714952687,0.9985541269106346,0.6208623908028081,0.9715275404966579,0.9997202602051456,0.999904648188593
41,0.8947880254311373,0.9986293776001534,0.49469301438203483,0.9780215731256072,0.9997508985135387,0.9998977360141705
42,0.8993537787497012,0.9986138255144144,0.6019656251014491,0.9819419849866395,0.9997255762089678,0.999887171820802
43,0.9034087346838257,0.9986177971875516,0.6353061238978754,0.985875110173688,0.9997552551689963,0.9998728260613103
44,0.9075729948336776,0.9985999154240266,0.66248312926825,0.9851226590181292,0.9996980558898171,0.9998693933022835
45,0.9128735583528518,0.9983042593407155,0.6854094031949436,0.9838814920126934,0.999695241440733,0.9998533350360959
46,0.9162593044024403,0.9981539984706569,0.7219748572473428,0.980980441997435,0.9996426938192122,0.9998634073360289
47,0.9120418033400279,0.9978112845067088,0.6796035821956343,0.9774826855864412,0.9996151018193167,0.9998508142331373
48,0.9100245778120226,0.9977209309023563,0.7042197707857026,0.9767381985013788,0.999581634762712,0.9998332384292155
49,0.9060496188757031,0.9971091852671585,0.7172983759397678,0.9699597389608574,0.9995035471320188,0.9997952183055838
50,0.8988186033268513,0.996685968664274,0.6246764140844717,0.961579415277448,0.999309101082033,0.9997455907379198
51,0.891341424723541,0.9956082148272478,0.5495326302189512,0.9514932162854436,0.9992716132780263,0.9997108540583944
52,0.872656908311942,0.9938557798216285,0.37845875534487916,0.9357168718313293,0.9989668062806552,0.9996792928477476
53,0.8555010200721606,0.9926439890468235,0.31160005874128305,0.9149834817850288,0.9986742199035346,0.9996020191123962
54,0.839698628979156,0.9901408220719403,0.2650682422982695,0.8931824741558592,0.9979371180308229,0.9995652162481365
55,0.8112680584199656,0.9839070241533647,0.15249086718115715,0.8051530678278791,0.9975680926904752,0.9993504304385645
56,0.77958974030535,0.9745221501127437,0.07963189876948401,0.7129531085338426,0.9968410189371701,0.9990387136141275
57,0.747230607718382,0.9576229580451203,0.03965197905912324,0.6097359418197984,0.9957541259095509,0.9985676372807636
58,0.7058809764739339,0.9323357390920738,0.013828509372444673,0.4095399133575158,0.9929227051975152,0.9983566044318035
59,0.6561924397594926,0.8909864655232935,0.009708196449478764,0.23887709146790276,0.9888916755833664,0.9978637275907425
60,0.6141066874338523,0.8218902038331646,0.004487430807629257,0.1097356727347289,0.9829074619363206,0.9975911336334031
61,0.5692944486016268,0.73436469017196,0.002584075095909781,0.04706975450764298,0.9763844913787327,0.9962367098092928
62,0.5192601349418954,0.6437025361080446,0.0013224041933426634,0.019431197353696916,0.9604409516338108,0.9959823306734161
63,0.49289044472718213,0.5369747877120972,0.0007697152239261974,0.009394292780590018,0.9542065858840942,0.9956762433052062


==> figures/aggregated/oreba-inert/hpc_13_01_model_best_37000_valid_1.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.00010992675150777385,1.9030943656835546e-05,2.842049292543302e-06,7.458327028800777e-06,5.6249925374385324e-05,0.00019261384919114417
1,0.00010368082255667385,1.8558377680054197e-05,3.010317455225247e-06,7.5667069108800475e-06,5.6252364501946505e-05,0.00017513964624275852
2,9.748200223798535e-05,1.6890847344061445e-05,2.977123220631435e-06,7.284718660688335e-06,5.112014573517352e-05,0.00014355119826635262
3,9.198591355596091e-05,1.5218941943832235e-05,2.6821344603291843e-06,6.499156079757421e-06,4.469373578663642e-05,0.00011612190634134823
4,8.64431258916728e-05,1.3539533002516435e-05,2.408863618596383e-06,5.432297239016765e-06,3.793408865371331e-05,0.00010051042391605292
5,8.400128872835402e-05,1.2618648227975468e-05,2.19837718983195e-06,5.055363026797861e-06,3.0969703942353906e-05,8.456538190081608e-05
6,8.149655409770863e-05,1.1995144935088419e-05,2.131220143570985e-06,4.749736536201312e-06,2.7040683927218643e-05,6.578662549592664e-05
7,8.10411996458434e-05,1.1255913330532968e-05,1.9827972300494555e-06,4.444626888111284e-06,2.4733551515429532e-05,6.634255869226129e-05
8,0.0010844631228128494,9.90850024757567e-06,1.8028521300232459e-06,4.032642450300832e-06,2.0721007055803235e-05,5.9588942665021284e-05
9,0.0016054458895293923,8.958045230961364e-06,1.6579995057137172e-06,3.6385019605544867e-06,1.9786955257755652e-05,5.059047716521286e-05
10,0.0013444273057178653,8.030586252592466e-06,1.5851781364330528e-06,3.450534158084175e-06,1.813023791940152e-05,4.741060592816738e-05
11,0.0005623192915883566,7.3398562187586646e-06,1.60633934497186e-06,3.126871264139006e-06,1.7038220402173402e-05,4.1944641973110864e-05
12,0.000838356031618528,6.725409904635129e-06,1.3832078730866259e-06,2.8261545682552806e-06,1.5742858790845813e-05,3.9909901282129726e-05
13,0.001017425433654263,6.404933829253691e-06,1.2670574973167895e-06,2.6377038885785276e-06,1.5054430308751171e-05,3.99356461752165e-05
14,0.0014222948381122764,6.0801574811473245e-06,1.0369905332680872e-06,2.4605804796402026e-06,1.5302088121295187e-05,3.944989519325238e-05
15,0.002366236573248717,5.917516355874334e-06,9.839354888619987e-07,2.2985128367830054e-06,1.5006977083141838e-05,4.122385453329929e-05
16,0.003376665564632487,5.472479115196849e-06,9.020894794777552e-07,1.9889925470688724e-06,1.3899194082739653e-05,4.186691995127146e-05
17,0.0033613478814372775,5.3201962890997185e-06,8.603008609403301e-07,1.925592757656884e-06,1.3700219649920767e-05,4.012679396435737e-05
18,0.004766593016599104,5.018562889521667e-06,7.946623843355921e-07,1.9271667608036243e-06,1.2793608768382022e-05,3.65930182757633e-05
19,0.0050017422193485315,4.864543870059652e-06,7.589500821519967e-07,1.8092607589469597e-06,1.3215737449683607e-05,3.619796199961864e-05
20,0.0051994193310256195,4.758745563357853e-06,7.60636637494519e-07,1.8352509351883958e-06,1.4232354273579584e-05,3.9652582481928365e-05
21,0.0057581571096416845,4.662380323745083e-06,7.520429373096197e-07,1.6985892934072396e-06,1.4510982831538517e-05,4.806881912794543e-05
22,0.006304847418533374,4.868730982008924e-06,8.077783597667594e-07,1.6533830802372488e-06,1.7727882879881035e-05,6.291462530411816e-05
23,0.0071439018077119505,5.159675839276197e-06,8.06062832252098e-07,1.6842444305392027e-06,1.9448230057539805e-05,7.527999372181376e-05
24,0.010760911177627322,5.38594086760231e-06,8.214765925610216e-07,1.80971263363979e-06,2.226142112957326e-05,0.00012899956974697315
25,0.017414280211447093,5.9568409077857075e-06,8.436269082773428e-07,1.8433970939674975e-06,2.521543220042032e-05,0.00035311911761622
26,0.025298538816896025,6.623165424411615e-06,7.958381638487345e-07,1.974365806733401e-06,3.0267819728711508e-05,0.001454574797540662
27,0.033749392819230756,7.989760058935195e-06,8.157669136559661e-07,2.0185846938741955e-06,4.1110459135568735e-05,0.006543097797103704
28,0.044157101584354035,9.799644411923078e-06,8.684268862062766e-07,2.119381403135118e-06,5.75441910488001e-05,0.07464830968879804
29,0.057238866465147954,1.17443373099915e-05,9.52576674479079e-07,2.561909331918719e-06,8.771796193915661e-05,0.15602036200820404
30,0.07372167244229368,1.3208577992275926e-05,9.736894492996075e-07,2.79868432469439e-06,0.0002987518842699261,0.2559988142405692
31,0.09513264918549313,1.889229334328156e-05,1.0266768011503078e-06,3.421089800642081e-06,0.0006633434449271941,0.36481911562086244
32,0.11700516710981589,2.1175401232872817e-05,1.0200373305755585e-06,3.418658743344261e-06,0.0008458194305247483,0.5005313524199191
33,0.13726416537853248,3.3322407985213705e-05,1.3113259803644074e-06,4.863247657946113e-06,0.059367589492006864,0.6979207242427803
34,0.15808067353536712,4.378113916474165e-05,1.4518904189634655e-06,5.647113407301048e-06,0.11860954989046361,0.7349546893219943
35,0.1846486643390982,8.858954650253995e-05,1.7501477350505141e-06,7.727602556274162e-06,0.2156282144602349,0.8233242698672228
36,0.21176749713884502,0.00015956811800893998,2.088794783130386e-06,9.233487449929404e-06,0.36284140198538894,0.857002723475651
37,0.24007546223123855,0.0008052651371755956,2.8179356460937704e-06,1.3494735728084797e-05,0.49117481194794665,0.9031179715465765
38,0.265817779431698,0.005482979849548419,3.385309764432137e-06,1.6366379327087216e-05,0.5631263776975028,0.9064525168111741
39,0.2865879993405681,0.018243282282147222,3.966008480636539e-06,2.5587059287312412e-05,0.6257741944969355,0.9200780101980772
40,0.304399671418894,0.06255261680231022,5.264251882082526e-06,4.5196087453561834e-05,0.6207467384668716,0.9361161394801438
41,0.32289515096305277,0.15530558764521227,7.3224276437317916e-06,0.00010769724982067906,0.6555719257499726,0.9567837522593775
42,0.34341005200802105,0.17737318097966948,1.0050427728937806e-05,0.0002690708901161042,0.7259603114487807,0.9461653159573612
43,0.36343118618885256,0.23416064601913977,1.5018305705454982e-05,0.0003633274953084337,0.7348200014528461,0.948862985930869
44,0.3793344561420304,0.26987807025622385,1.628574468125729e-05,0.00046490122924287467,0.749363586181056,0.970409352780079
45,0.38388597288124265,0.2513972678323525,1.450505926970686e-05,0.0005720358278420247,0.7831021341790321,0.970189684348178
46,0.3803250147960849,0.23574874732904413,1.0611887416965318e-05,0.0005021515301987369,0.7842711871246508,0.975166642938317
47,0.364738919898376,0.21297856042230143,9.503483706611071e-06,0.00017082971164235,0.7497176859967742,0.9745748638810348
48,0.3375472630236266,0.12467230638108939,6.160074152271228e-06,8.909363011136812e-05,0.7288027733094431,0.9823556773580417
49,0.3036975180054638,0.08878696326033067,5.005257836479901e-06,6.111319385451218e-05,0.6288140908348315,0.9221057305067814
50,0.26614212693990064,0.024971582606174932,3.2623467420181973e-06,2.9749816594476577e-05,0.5380646772035558,0.8814795331824794
51,0.22987487742739998,0.006712719618199137,2.3756581806622894e-06,1.5624417637782052e-05,0.43834813219187785,0.8433879307207599
52,0.1916546480043231,0.0006164197357518632,1.774973395876548e-06,9.134178983695004e-06,0.30500756312591315,0.7532599003599316
53,0.15417030664445583,0.00017416019490061675,1.4470956241375542e-06,6.231328819282934e-06,0.15967615131728302,0.6937031264676106
54,0.12000186311693715,5.1079831907441985e-05,1.1373584455118068e-06,4.686329496290428e-06,0.042586537322228696,0.5252947276626873
55,0.0914523504284579,2.4660260945002623e-05,8.704593876107313e-07,3.298430555916047e-06,0.0050879975051082655,0.3853902655998175
56,0.0701930989841095,1.2711507249287054e-05,6.475401435282474e-07,2.645490694115731e-06,0.0008157686633947494,0.27244635900038955
57,0.05276865926709262,8.97177924172611e-06,5.100043578279239e-07,1.9313141800292652e-06,0.00020641996668679474,0.12794222380963033
58,0.03660001658930592,5.8952449304555225e-06,3.6246645048950783e-07,1.4409093539240934e-06,9.270598661374413e-05,0.037123314620136
59,0.023011008454536408,4.042695690644208e-06,2.6239287823200843e-07,1.0046496914284846e-06,3.143706299536562e-05,0.002350041450436756
60,0.01558688048351132,2.760126134336371e-06,1.6567750503319854e-07,6.862923214131461e-07,1.4206895771172166e-05,0.0002413918692055832
61,0.012347693717797934,2.3984203149154147e-06,1.185432744473439e-07,5.303631665793043e-07,1.1862882020668507e-05,0.00011011720500856746
62,0.010367541744736341,2.314917235441327e-06,1.0158193050905595e-07,4.993251444201031e-07,1.0715588289413394e-05,6.396680185456982e-05
63,0.01036020856036994,2.2866093465352855e-06,1.0158193050905595e-07,4.933485175385003e-07,1.0690255986182427e-05,6.396680185456982e-05


==> figures/aggregated/oreba-inert/hpc_13_01_model_best_37000_valid_2.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,1.826566786243483e-05,3.9004514753641014e-07,5.745159299274075e-08,1.3400513953757392e-07,1.5255616518025313e-06,1.6843634372952512e-05
1,7.217056214648357e-05,4.864739807125713e-07,9.796251937000256e-08,2.3781650338412342e-07,2.011495166911282e-06,1.4860980489909888e-05
2,3.621567825725587e-05,6.019850498118118e-07,1.3468077877251234e-07,2.346536630992397e-07,2.5903385315571763e-06,1.0589776925425754e-05
3,1.3302776694804084e-05,7.777949113529316e-07,1.76203800815039e-07,3.887807130580424e-07,3.1658630108727467e-06,7.596869495052526e-06
4,7.913417164217489e-06,1.1279846845042124e-06,2.767543899422121e-07,6.253663989615968e-07,2.484582237606609e-06,5.8363282280582156e-06
5,9.205344253049904e-06,1.4472265887132413e-06,2.6586666708526807e-07,7.705396542919161e-07,3.283697662831238e-06,7.42513953912725e-06
6,1.0514274430781925e-05,1.6774858444196728e-06,3.964220429912776e-07,7.011222373704109e-07,3.6222907238124727e-06,7.3341475691986494e-06
7,1.2444885615335586e-05,1.626586177343015e-06,4.260192339066266e-07,8.088905013931576e-07,3.675673706600688e-06,7.769210939871408e-06
8,1.2833740130164725e-05,1.2223543856213518e-06,3.497828128275291e-07,7.883282141886172e-07,4.098254180646534e-06,9.88108891152388e-06
9,9.430237128727384e-06,1.1294477019089592e-06,4.343950168991509e-07,7.168570581149582e-07,3.110187567072575e-06,1.2576342488286891e-05
10,6.779294611270157e-06,1.0529131485203706e-06,3.9699672775159473e-07,7.094268681513317e-07,2.69243975759397e-06,1.372735420010839e-05
11,5.286003961867154e-06,1.102185643237109e-06,3.772110864694978e-07,6.183937288779829e-07,3.0970627010291634e-06,1.0433251935815685e-05
12,4.110602823314963e-06,1.1929819529749944e-06,3.8142691935400026e-07,6.632332597858068e-07,3.530035049676275e-06,7.889025481595632e-06
13,4.126696399559307e-06,1.6152434572747745e-06,3.3500503504355107e-07,6.188702716532515e-07,4.015399677021439e-06,7.784056822656862e-06
14,4.854035366441548e-06,1.4560403755849065e-06,3.586806031746225e-07,6.626354419915071e-07,4.468964351775398e-06,8.195103434575423e-06
15,6.649088233761185e-06,1.7286691736752754e-06,3.4167286570473436e-07,7.221789872401982e-07,5.007226678745527e-06,9.964882700580416e-06
16,1.1086686573860612e-05,1.96262658802507e-06,4.416742137549035e-07,7.196835500972259e-07,4.618637948843202e-06,1.0648917092471636e-05
17,1.0981769906813538e-05,2.096246590521804e-06,5.092934249474628e-07,9.577896020365882e-07,4.880599333270489e-06,1.2070339149017175e-05
18,7.930985970418348e-06,2.098464974407381e-06,5.814951480053946e-07,9.532976484197348e-07,5.6918297647685785e-06,1.2208542806632001e-05
19,6.644734420255745e-06,2.0567048191714665e-06,6.031031580303583e-07,1.078298100101244e-06,5.2929332578684345e-06,1.1653023432138735e-05
20,5.805740013754026e-06,2.4468104346352374e-06,6.216384846510981e-07,1.2153674490808796e-06,5.470383287306699e-06,1.291874128649972e-05
21,5.940999461819078e-06,2.979571924734996e-06,7.877078069405591e-07,1.341278223231298e-06,6.519949091023093e-06,1.2412164962860052e-05
22,6.966466666966747e-06,2.802705311676039e-06,8.902627729137201e-07,1.558388691952306e-06,5.769130083767849e-06,1.1132702571069428e-05
23,6.870842176329193e-06,3.002634758654698e-06,1.0491768347055648e-06,1.5687760442939059e-06,6.278145245772437e-06,1.1781351677141612e-05
24,6.722873563058674e-06,3.6899352912036117e-06,1.0134229118914593e-06,1.4911005620436441e-06,5.891829007481831e-06,1.63533024794138e-05
25,7.453884014861931e-06,3.483918576791175e-06,1.233671998729882e-06,1.6980768854458544e-06,6.268001227565717e-06,1.5535628882825657e-05
26,0.004269526424989794,3.8497559241568194e-06,1.3170954013936418e-06,1.8342696220088528e-06,7.202325356520657e-06,1.9090105062408557e-05
27,0.010846364646337274,4.184603649682528e-06,1.3208211411023515e-06,2.0042768277916653e-06,7.168413719102221e-06,2.5563374161616917e-05
28,0.00698865661267305,3.7912905502070985e-06,1.1661789374654555e-06,2.223574494272736e-06,9.159381953967452e-06,1.8598821574120558e-05
29,1.7040318596677238e-05,4.031110216414841e-06,1.2197636846676103e-06,2.181788957540591e-06,1.0081592844523893e-05,2.13926229630902e-05
30,1.525272421255569e-05,3.644246447785023e-06,1.0710786950438447e-06,2.3224954027536584e-06,1.014948707263695e-05,1.910326701550428e-05
31,0.0035015518799545245,3.7321803809557047e-06,9.854544066038493e-07,1.923103837030092e-06,1.0706331881279337e-05,2.151423282681448e-05
32,0.0074495601188018625,4.627880304005261e-06,1.0074769855922528e-06,1.720507104085612e-06,9.711098804462847e-06,1.999291829017072e-05
33,0.013377570342652492,4.688040057879465e-06,1.1269910254987206e-06,1.608611375781666e-06,9.539213955172357e-06,2.735984363258205e-05
34,0.018835992492857837,4.503870967750639e-06,9.827025087965046e-07,1.779645763162734e-06,8.501673981722832e-06,3.2737171770138696e-05
35,0.020769776738260977,3.5142172313578554e-06,9.162418927498199e-07,1.6602783573527517e-06,9.285496265643925e-06,3.1685608719774354e-05
36,0.023132435182036063,3.094239852833968e-06,7.686073983168849e-07,1.501305850723567e-06,8.40317459838007e-06,4.421720259444124e-05
37,0.032794726702594014,3.4811583020286665e-06,6.571626969306784e-07,1.4274238560501946e-06,9.04834137543639e-06,7.100197874015737e-05
38,0.04429568959135607,3.674223508881483e-06,7.199073597095411e-07,1.3817136643843796e-06,9.805286321016848e-06,0.000110267921945173
39,0.05834519205722961,3.917301250313399e-06,7.654987288952056e-07,1.5093694368426555e-06,9.765961851212151e-06,0.06727653751797788
40,0.07991072795354646,3.946644810024722e-06,8.958827052860782e-07,1.7679010774581225e-06,1.475663858605904e-05,0.29805492875284856
41,0.09374984644988106,4.584201319745094e-06,1.1681285823385949e-06,2.1298571157823024e-06,3.1662912165717284e-05,0.4175685028667051
42,0.09667916554798121,6.705457578915846e-06,1.1319468302825509e-06,2.238310150727011e-06,6.283491034445764e-05,0.4458243148773525
43,0.10409415650425147,9.91914154766079e-06,1.5897179049738324e-06,2.952439631131741e-06,0.004580253833428773,0.46960123611288573
44,0.12012490686810223,1.2379014014199196e-05,1.6362249244310016e-06,3.2715498614147178e-06,0.05128297822254484,0.5894820420452149
45,0.1671395864141916,3.434307602464371e-05,2.3263148680119802e-06,5.7758159726695285e-06,0.2384210958002193,0.7304773464498457
46,0.2187403888014233,6.0106364891901556e-05,2.16557688699615e-06,5.101023277689445e-06,0.26243089116450513,0.8613237900161159
47,0.2665793775577082,0.0031633005298945843,2.1894575213179113e-06,5.8823138048761735e-06,0.5241095704631069,0.959477272368122
48,0.28773522366829773,0.01968211117931785,1.8868039567374657e-06,4.57067944850098e-06,0.5966684761404322,0.893928022283538
49,0.3115759111758169,0.0678350679734098,1.3768640339759587e-06,3.878162247371141e-06,0.605119982693277,0.9286137323871089
50,0.32026041904150987,0.07342688617876704,1.1203475627002756e-06,5.975125810222389e-06,0.6772279051567608,0.9595918633982718
51,0.2800884866211252,0.003335216850693448,7.896121135436633e-07,5.57747530868097e-06,0.7022349403810102,0.9346362614076975
52,0.24136958253744595,0.0005293564516361561,8.601356923329207e-07,2.793805071144479e-06,0.4440159401299592,0.869615364317656
53,0.21479324179716883,0.00012259256618777153,7.575942462586198e-08,2.2680153420353536e-06,0.4614260610824026,0.7642737017384716
54,0.17136113692919752,6.7372473330213725e-06,4.8341880654837696e-08,1.7121551476242562e-06,0.21838334880632704,0.8628334655502268
55,0.1351253981124238,3.76512753706878e-06,5.088759079562684e-08,9.317214752745636e-07,0.062443993521423005,0.6369189025921531
56,0.08477857368273616,2.45495604039175e-06,4.161798286007638e-08,4.2923730034596695e-07,0.00017353207852337338,0.30492072106909784
57,0.040821079763243694,2.0909869969635997e-06,2.4941537863056793e-08,3.6277542749680653e-07,1.1038421037173337e-05,0.009570272578579009
58,0.018239590857000595,1.5802065216144946e-06,1.5234696093550854e-08,1.1698818099037815e-07,3.1930694510940056e-06,4.761258658806429e-05
59,0.004301005447597647,9.607673772398705e-07,1.0388207817030807e-08,6.345663279621319e-08,2.1806458398553905e-06,3.9975133305104705e-06
60,3.063356369231206e-05,4.7135919694684646e-07,8.705528803219667e-09,3.890709841995144e-08,1.3546962998110598e-06,2.68445146826266e-06
61,6.279979488891666e-07,2.0040553439487798e-07,6.100618187786568e-09,1.8868127288949535e-08,6.786354140963611e-07,2.059418219335215e-06
62,4.4277187528435506e-07,1.0422133397964578e-07,6.285143763893831e-09,1.3266673617273092e-08,3.9045009051696953e-07,1.808316821807272e-06
63,4.1717647758253443e-07,6.385265622038047e-08,6.382858144984755e-09,1.367186362538938e-08,3.045511362698285e-07,1.940360771879997e-06


==> figures/aggregated/oreba-inert/hpc_21_model_best_39000_valid_1.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.4804033836702911,0.439714252948761,0.0003812547307461501,0.009188828524202108,0.9725930988788605,0.9972221255302429
1,0.5278985579388351,0.5140522482234049,0.0015280341633187489,0.07774750454180462,0.9784673016696618,0.9975996429715966
2,0.5753545500710356,0.6490444410592318,0.002688816526501658,0.12020513668880374,0.9829060640458057,0.9982120488875932
3,0.62118310133652,0.8007209897041321,0.003274442853580696,0.15135631637062277,0.9896792639694336,0.9988772210962468
4,0.6654799491241413,0.8990379909607689,0.007704590267463469,0.23626944193631624,0.9953921239299495,0.9994084700814446
5,0.7025028581816921,0.9550921469926834,0.024320507884991564,0.3647651818090174,0.9974050894511693,0.999670412566791
6,0.7345485374576877,0.9740331593939274,0.04016368152393396,0.5105257594732175,0.9985674028785219,0.9997199571413218
7,0.7642880125260736,0.9837980404400022,0.07105758985493062,0.6101062564897133,0.9990019509513857,0.9998142455728523
8,0.7920873289760022,0.9909787043900102,0.09913973633540404,0.7216918402288941,0.9993513807037206,0.9998729778373143
9,0.815649151351965,0.9942006301134825,0.17127954818569924,0.8040871264445051,0.9995629751355009,0.9999064490089491
10,0.837672993410324,0.9962445030609111,0.23846532214807328,0.8827306545060496,0.9997177422046661,0.9999386215318965
11,0.8561199941463815,0.9976546177431891,0.32217076115029714,0.9223737371808065,0.9997953330166638,0.9999526864406525
12,0.870870557807681,0.9982966198606379,0.4169173414447559,0.9517351572222834,0.9998492401829261,0.999967507560221
13,0.8858235133226501,0.998704158108419,0.4855314380343897,0.9695683604975597,0.999887662112526,0.9999754616544225
14,0.8975648169816094,0.9991439547060795,0.5521852155660232,0.9804587753482945,0.9999100941826704,0.9999800412201418
15,0.9088996331087357,0.9993251489078244,0.6467097292215989,0.9868401689955448,0.9999305925047228,0.9999838160294654
16,0.9184290750511631,0.9994503259658813,0.7557571449097387,0.9914662553473034,0.9999439393212313,0.9999854800495759
17,0.9232874821814887,0.9995842382704696,0.8205109194722434,0.992730303080174,0.9999544669709467,0.9999869868935958
18,0.9266901292232679,0.9996635019779205,0.8625984357417691,0.9953851300599601,0.9999596304698553,0.9999895557771251
19,0.9299688779148275,0.9997208375692693,0.869101593710513,0.9962350713605421,0.9999654056945015,0.9999909406772707
20,0.9335184609285103,0.9997640360020184,0.9039998232934784,0.9967924657815529,0.9999698846867311,0.9999917638547811
21,0.9369965063714922,0.9998073723433947,0.9198570851952284,0.9972755556233192,0.9999728907716365,0.9999925255204682
22,0.941076111749698,0.9998266056693439,0.9265274919307889,0.9977259803193753,0.9999760164076008,0.999993163337803
23,0.9441562875275685,0.9998590085011457,0.9531292878492112,0.9980810950199972,0.9999771373460847,0.9999933422263079
24,0.9461825260080194,0.9998755653961995,0.9478600838675042,0.9982034754846739,0.9999786014296139,0.9999933362052202
25,0.9486931340233788,0.9998901589634498,0.9561483299949668,0.9984410050596749,0.9999789978149227,0.9999938516547915
26,0.951788097560389,0.9999013543128967,0.9533814973449422,0.9987238012254238,0.9999823832710002,0.9999942376634335
27,0.9547506990215053,0.9999151527881622,0.9538381397724152,0.9989449913469681,0.9999851407221707,0.999994840539427
28,0.9568010113373189,0.9999241563971903,0.9662102899990948,0.999024898922217,0.9999847484249491,0.9999954264722983
29,0.9571425840353882,0.9999274454657153,0.9741988474685436,0.9990891426496112,0.9999857911807344,0.9999952844855372
30,0.95745904033796,0.999933071054297,0.9810493044557169,0.9991996381431818,0.9999861828415382,0.9999954419735302
31,0.9586669139118776,0.9999369544540219,0.9842772412786268,0.9992098126324627,0.9999868608028986,0.9999950625962744
32,0.9621832958422163,0.999940927401239,0.9897212534425504,0.9991986459455504,0.9999881981945045,0.9999949932098389
33,0.9631486064412575,0.9999398866501416,0.9874221467915472,0.9992792753533732,0.999988136968218,0.9999948765860877
34,0.963430405120142,0.9999390195603761,0.9871589552619451,0.9992752615058902,0.9999879305072987,0.9999951018462047
35,0.9632299059210085,0.9999440547152072,0.9892736958491828,0.9993393460954327,0.9999878764250435,0.9999952088845699
36,0.9628023500637164,0.9999431826553,0.9896590495132088,0.9993901641181955,0.9999883846377874,0.9999950821692423
37,0.9625047984217525,0.9999487473254057,0.9913289777934551,0.9994037418395465,0.9999875877911295,0.9999949133189796
38,0.9628340248102798,0.9999492295915315,0.9905124466118186,0.9994376371030858,0.9999872930876647,0.9999945163263053
39,0.9631024973762133,0.9999474066148246,0.9915957529259789,0.9994316115612123,0.9999866712460491,0.9999943414039408
40,0.9641006746456972,0.9999476075172424,0.9923812477131697,0.9994615413887046,0.9999855904865642,0.9999937712843421
41,0.9643255344508873,0.9999457843268338,0.9918510477550035,0.9995149951920883,0.9999843560280572,0.9999935925006866
42,0.9631972207959315,0.9999357727299196,0.9912756460916192,0.9994798349406854,0.9999845741793167,0.9999926002264194
43,0.9612969584101905,0.9999311556664764,0.9897021488080701,0.9994068676885564,0.9999827577849556,0.9999921269517573
44,0.959173300993775,0.9999251067638397,0.9867661060511046,0.9993720259517431,0.9999819482706092,0.9999912893017489
45,0.9567726086690933,0.9999151825904846,0.9821588508784771,0.9992008792767924,0.9999797795587744,0.9999905236603782
46,0.9527879276538054,0.9999030611133256,0.97149194541273,0.9990548919886351,0.9999778811636957,0.9999906547286943
47,0.9467614834339181,0.9998863462100835,0.956279426430622,0.998879350422883,0.9999758812113587,0.9999899272991142
48,0.9414840245233245,0.9998568356882921,0.9255521238573665,0.9986548731654696,0.9999732375144958,0.9999892716583212
49,0.9360163922577399,0.9998006145404615,0.889957078670311,0.9977592496800888,0.9999701463169779,0.9999885213358785
50,0.92776773326613,0.9997372622983794,0.8340290939972782,0.9954010201951462,0.9999622699801826,0.9999872774189709
51,0.9157679178858292,0.9996186924077748,0.7457759884355941,0.9898678143912076,0.9999494455561527,0.9999857594032989
52,0.9006752917312811,0.9994398647980735,0.6390183891349741,0.986557656019998,0.9999317224084909,0.9999813105497198
53,0.8815792892167517,0.9990218002349138,0.4766284596030368,0.9724086949295027,0.9999083057359592,0.9999780945789168
54,0.8578740367043849,0.9985400041881795,0.30142187597088127,0.934091096620963,0.9998628188778337,0.999973301361368
55,0.8296636063891655,0.9970169278579528,0.15580015845075004,0.8636035934500572,0.9997733992965677,0.9999647732041834
56,0.7973402513200292,0.993585972942268,0.09394667780198471,0.743797929572332,0.9996398536322832,0.9999429268440401
57,0.7606788575165018,0.9886092732601441,0.047456703562542966,0.5678751653094459,0.9994146026544819,0.9999143150867087
58,0.7204654745273089,0.9743605256080627,0.02174834694463714,0.42035061567005816,0.9991353373827452,0.9998755470024165
59,0.6803083375779893,0.9628916733072578,0.015343844877416572,0.28882457884848967,0.9987461864948273,0.9998375604025049
60,0.6464174676766753,0.9466555883434853,0.006372584113691492,0.12491278593020805,0.9984811155501139,0.9998172080525994
61,0.6291502240121852,0.942717432975769,0.002251587528735402,0.07029541169322329,0.9982337653636932,0.9998162150382995
62,0.6255039283331187,0.9416682720184326,0.0016035523032769563,0.05057791247963905,0.9982337653636932,0.9998162150382995
63,0.6251888114814341,0.9416682720184326,0.0016035523032769563,0.05057791247963905,0.9982337653636932,0.9998162150382995


==> figures/aggregated/oreba-inert/hpc_21_model_best_39000_valid_2.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.3505627035027704,0.04408241622149944,7.739811917417683e-05,0.0012131902039982378,0.9653416126966476,0.9950675666332245
1,0.4992068789297871,0.4788797074385371,0.0021288368633845785,0.08931459185366616,0.9717421066230376,0.9963645942964685
2,0.6247934874303075,0.8257950970622296,0.0173935377943351,0.19469336363757814,0.9967914758306042,0.9993235999784443
3,0.7052132669699082,0.9343469563116147,0.023825862550675616,0.42971840473711476,0.9984054809448746,0.9996879187255265
4,0.7702789126052637,0.991096723398347,0.01489392321566487,0.6092621764951409,0.999451053322417,0.9998115452603495
5,0.8004069753602141,0.997584899219141,0.08579421199698772,0.7535470589844251,0.9995637916014927,0.9998675748362424
6,0.8285980085471815,0.998493725820583,0.12172099542080246,0.910135334862362,0.9997371294632935,0.9999216222933054
7,0.84983767910599,0.9993718973177382,0.18475649580661893,0.9378979006730591,0.9998106333126165,0.9999600090466007
8,0.8692511068574224,0.9993447073790076,0.32345484761928694,0.9789191412312027,0.999868163186044,0.9999396058398465
9,0.8819220719015198,0.999427055940032,0.5551317137710536,0.9860816822933841,0.9999076675094624,0.9999569327441686
10,0.8943232379072301,0.9991994026173581,0.7089790204486324,0.9874971250799709,0.9999303337173178,0.9999725967645645
11,0.90159574151773,0.9994004720259828,0.8401456017547032,0.9920115523751833,0.9999524912689052,0.9999746825952099
12,0.9070404920722331,0.9995558648831969,0.9037347386842276,0.9931371666560334,0.9999594853189578,0.9999754572616077
13,0.9107250276521964,0.9996415484879753,0.9060690732833637,0.9952024184965693,0.9999637994915247,0.9999784375397294
14,0.9133809348898145,0.9997516886801524,0.8745924712578107,0.9956015152393618,0.9999567840164747,0.9999826405767336
15,0.9068722614447063,0.9996979957781298,0.793935768614376,0.9949787426932204,0.9999643500842832,0.9999787770211697
16,0.9112267644780712,0.9997588987648816,0.8639837824611286,0.9900559896992144,0.9999648407299555,0.9999880487115428
17,0.9174683723761992,0.9997732204412138,0.818619958538976,0.990372254414911,0.999966033912526,0.999990853418655
18,0.921842965354772,0.9997570216655731,0.8767148244966412,0.9887912539575652,0.9999523235732926,0.9999904577645276
19,0.9283762993141319,0.9997070882854591,0.917656445801985,0.9949353720693606,0.9999554338408452,0.9999910422156582
20,0.9334320715400811,0.9997532998131473,0.9379769101901212,0.996698088107727,0.9999655294691614,0.9999909398436597
21,0.9356605379889272,0.9998237247054711,0.9495246032395463,0.998063764441052,0.9999697282180792,0.999991929672202
22,0.9370516909268105,0.9998250527274744,0.955742079890431,0.9970622815738248,0.9999716713977479,0.9999900761892924
23,0.9454184617358308,0.9998821719908872,0.9654138774572641,0.9965205978174363,0.9999735348458778,0.9999903283033438
24,0.9507872025048794,0.999878395490302,0.9778112792409703,0.9965940687482181,0.9999808380245818,0.9999896437537665
25,0.9530119308899436,0.9998865283098168,0.9800048193348772,0.9979072586492204,0.9999799247927934,0.999988509270922
26,0.9554013376269206,0.9998685290058618,0.9832304353949364,0.9982747784588143,0.9999739077344997,0.9999894271224845
27,0.9570662196765332,0.9998808256030272,0.989578391616908,0.9984932613576449,0.9999714216470573,0.999990255659934
28,0.9600797024623322,0.9998728832005479,0.9933088749181911,0.9991219996285049,0.9999748872589702,0.9999894919508503
29,0.9595820244437757,0.9998593687121957,0.9945962458066623,0.9990735147554846,0.9999747690814913,0.9999855510305327
30,0.963722617065692,0.9998806118965149,0.9939017586892902,0.9990874180404495,0.9999739222204784,0.9999869737943832
31,0.9690697123260407,0.9998523224081146,0.992850522841088,0.9991992287002791,0.9999752070198858,0.9999873136681929
32,0.9686471303051232,0.9998885703979026,0.9934738377935881,0.99921378795678,0.9999746689334448,0.9999913544718216
33,0.9673994351150635,0.9998858170363468,0.9927749335919478,0.9991920662782364,0.9999719748439325,0.999987176518258
34,0.9616508986060875,0.9998434661638238,0.9923734800400095,0.9994278335126868,0.9999702643849473,0.999987359944613
35,0.9551990098331705,0.9998790329442031,0.9928728207327246,0.9993706278227567,0.999975716592158,0.9999869943699469
36,0.9557310149762117,0.9999055685472024,0.9906259953090559,0.9994711048123432,0.9999785620709913,0.9999902686481673
37,0.9560727980533694,0.9999208909447643,0.9872050120060871,0.9993771452830668,0.9999801171360693,0.9999917888242049
38,0.9573633127819973,0.9999401084212369,0.9889064241266499,0.9994228171179261,0.9999814910110891,0.9999916766663212
39,0.9640508388550897,0.9999450874211673,0.9963132218521575,0.9995009523203573,0.9999832527761099,0.9999935521332082
40,0.9790392269362188,0.9999483197948162,0.9971043559902675,0.9996744006230359,0.9999871955770254,0.9999948143020276
41,0.9838819169981597,0.9999570688956546,0.996794256459541,0.9997292412891667,0.9999880985412479,0.999993441004986
42,0.9874458784358447,0.9999629752588641,0.9973276516814269,0.999729663645867,0.99998576306288,0.9999928327818682
43,0.9923690036893404,0.9999658238629141,0.998312192495598,0.9997986013189568,0.9999867014069901,0.9999922035728045
44,0.9943414285070142,0.999967987726725,0.9965952429912612,0.9997702529595276,0.9999848857270909,0.9999928402895459
45,0.9953206063386577,0.9999686319790264,0.9977631373330951,0.9996922500814801,0.9999878289535704,0.9999926717645211
46,0.9973110804858145,0.9999707773767188,0.9973265582590621,0.999700599859128,0.9999869373967191,0.9999928306665464
47,0.9957313402699087,0.9999704135334054,0.9965125385272804,0.9997418396678086,0.9999876022338867,0.9999927293561833
48,0.9902889845235934,0.9999715200325558,0.9962848119728651,0.9995717731472036,0.9999869758887769,0.9999921769267166
49,0.9856196522408631,0.9999767395417856,0.9955911442779242,0.999247287184904,0.9999896147186734,0.9999930003985741
50,0.980596748606787,0.9999752092288228,0.9914888606013177,0.9996603013956288,0.9999906968324234,0.9999927854184105
51,0.9732327395412934,0.9999762438237667,0.9647118887582491,0.9996139243867947,0.9999900176598844,0.9999934507971637
52,0.9679676771481875,0.9999707803456797,0.9381681807954516,0.9995479101007383,0.9999917056380874,0.9999936112032425
53,0.9590172531993186,0.9999725959814167,0.8790224982973156,0.9996235757365914,0.9999922364252829,0.9999943131200233
54,0.9413845759407384,0.9999679401516914,0.8329723228591059,0.9995883228489872,0.9999929927506743,0.9999946387656522
55,0.9232500652287884,0.9999547730563912,0.7387053329633809,0.9985097079524126,0.9999922790911719,0.9999945210396917
56,0.90261781333849,0.9999361835393363,0.7016859481616364,0.9954030680025792,0.9999889067576473,0.9999940311820947
57,0.876253851877812,0.9998690676176518,0.4703291499946838,0.9759660547270494,0.9999847670024943,0.9999941952304532
58,0.8413741748870227,0.9996241362186311,0.1688830467264693,0.9527852041925563,0.9999794014637099,0.9999904447258595
59,0.7847206680043437,0.9994031849183924,0.07638970336595827,0.7086900385825012,0.999967401337623,0.9999883372940666
60,0.7332029824803308,0.9937711647745326,0.002336785817670068,0.5257268181828818,0.9999379985438641,0.9999860519552275
61,0.6672599011524144,0.941930205741188,0.0009227403680852703,0.23831217416415013,0.9996592673088148,0.9999644526582827
62,0.5823823122451487,0.8218622762295935,0.0003788703077322915,0.037868722531129606,0.9992975726009747,0.9999527252666418
63,0.5558426031706715,0.8147300779819489,0.0002475148648954928,0.00917152501642704,0.9992505460977554,0.9999492168426514


==> figures/aggregated/oreba-video/dgx_05_03_model_best_53000_valid_1.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.3502730565789193,0.11638858465324689,0.0008212703557370317,0.005941612049464036,0.7844820454063685,0.9806556788047557
1,0.378393208543048,0.15490744133320838,0.02497805258463002,0.06395720520599807,0.7943033992720302,0.963886995791206
2,0.40651336050717746,0.21802467501571934,0.037189098081414684,0.12341333572489693,0.8018017371607165,0.9544367870828799
3,0.43463351247130627,0.2863110449492993,0.0496487081534483,0.17829559784951887,0.7938213799783712,0.9508988088243073
4,0.4624095808080685,0.35232263324011437,0.06447884386722774,0.22651189569301894,0.796526916976908,0.9468550836440874
5,0.4901687687640657,0.40406633592763774,0.07938489562545059,0.2764735885471857,0.7834825210140922,0.9432513963732599
6,0.5178641013717382,0.4691702362551232,0.0730448805224488,0.3242734036008177,0.7923335649388823,0.9464498521457406
7,0.5458127232958273,0.5222538164004337,0.09773712423623368,0.36566882006094537,0.8007310789498856,0.9486237577790138
8,0.5731577822127877,0.5730923212205997,0.10975922825693002,0.4074535206984181,0.8216212496233952,0.9495835773532018
9,0.5999184274677476,0.6131275006549786,0.139009102658342,0.4473405581497546,0.841157823594354,0.9524080031113552
10,0.6254538547647972,0.6428320907503333,0.1591384266593526,0.47855282352780903,0.8608726776569755,0.956067969100945
11,0.6495520519070367,0.6924616251913746,0.1688212061747877,0.5108569178682832,0.8767912531374609,0.9629153779172845
12,0.6713283261863101,0.7456625432673554,0.18372725793301056,0.5390738046917798,0.9036793311544531,0.963660216364301
13,0.6911134918933439,0.7929413790757831,0.203522064451658,0.5569189334760318,0.9207794000619058,0.9775535582514214
14,0.7019792203762286,0.8160582550125012,0.23776151218143432,0.566366037641199,0.9058265420374942,0.9652196111897379
15,0.713035594829583,0.8188035728196921,0.2397602612477689,0.567280859049577,0.932729306212344,0.9711203217950696
16,0.7240830995820197,0.8010720323584208,0.2518302735303277,0.5587561484865994,0.9609503762015951,0.9922938988183805
17,0.7141804146069879,0.8104735825859645,0.28727663325410696,0.5607924814938623,0.9340504220673344,0.9707193655324103
18,0.7041798190392177,0.8263331061882855,0.2740743302168928,0.5696604698687366,0.9029825120827413,0.9672179106194209
19,0.6928063856754495,0.8046308210498558,0.25029258556766265,0.5190530965209785,0.9044439900341048,0.9649241997298523
20,0.6805927722286932,0.753121981925208,0.2306659760804276,0.48634937038894804,0.9253156439261836,0.9676445829037406
21,0.6683061531867448,0.703943950262614,0.20896179901219497,0.46790363331562024,0.9337489300435677,0.9822163768355489
22,0.6461462580424274,0.6794354577602045,0.2009708063286566,0.4562210717831338,0.9186115083383313,0.9665928506568475
23,0.619049334030966,0.654531301122104,0.18593021447574135,0.42851967874282837,0.8948363577442812,0.9343249609492321
24,0.592149975856072,0.6230694773136426,0.13089093091683165,0.3871479693817913,0.8702931511659859,0.9307331268346007
25,0.5655897999981446,0.6068797139829956,0.07773920657417244,0.3620950507075128,0.8269838520584147,0.9382539513580109
26,0.5379061451194491,0.567191404425428,0.05035119125008315,0.33196724037039316,0.7877622465557537,0.9446700370312644
27,0.5085060816673892,0.5389635599425852,0.041983925103072806,0.2945146008052952,0.7523888132439028,0.8969854753845647
28,0.47983176940235006,0.5231027984442825,0.021769241032147606,0.23984776297501598,0.7246153094334737,0.8871621286935163
29,0.4518355689344095,0.4948710571172845,0.017094073099758297,0.18371389061026133,0.6883398797560998,0.8823631731437012
30,0.4235441041487132,0.46312599402297705,0.015175657180241671,0.12518294980275518,0.6451870521323456,0.886350213076366
31,0.3951090355746101,0.4396455691470622,0.011618503238829403,0.06854480944107932,0.5841832846817272,0.8887078300671781
32,0.36659255202515345,0.4078494194681987,0.0009033628242596237,0.013243319448510968,0.5433232801478103,0.8910654470579902
33,0.3417473871108176,0.3716300152419607,0.0009085125032822744,0.013297153762330994,0.5134761124853293,0.8654739755419368
34,0.3168691873092735,0.3220617320411522,0.0009243708865408708,0.011248041510644981,0.4872806679632821,0.8157762748265605
35,0.29213749473600703,0.2622378475227226,0.0008638738740320397,0.011042227215381579,0.4492980907629716,0.7826664307594567
36,0.2677576124020087,0.19080220267642511,0.0007406801533616195,0.009350239034387406,0.4169658591625015,0.7288488484310915
37,0.24349928589849143,0.15277773821999363,0.0006397087213159062,0.0072718656888501685,0.38745274346370107,0.6798918832442911
38,0.2193960945118214,0.12006851806366836,0.0005406040582387114,0.0052787269503514825,0.35234661039054677,0.6200496841973389
39,0.19819591108136211,0.10048196950122207,0.0001866751764798155,0.0014910201449698684,0.3157652318235642,0.558690065871869
40,0.17858481186850717,0.08796327165968333,0.0001872593571577738,0.0013538810136451693,0.27324968281056095,0.4973940695475223
41,0.15879398699419722,0.06263367296325106,0.00017957937938961515,0.001246783319746363,0.2410307658673111,0.4366708418248808
42,0.13909885769221197,0.02967707612017001,0.00014177745444119883,0.001069340975348262,0.20583281361262526,0.37456884514145594
43,0.12248479095747111,0.004393934697514278,3.261649400637147e-05,0.0002296585840847453,0.17757227862307712,0.31408725739259125
44,0.11203364437342166,0.004088903467080509,3.334694209367231e-05,0.0002220917083176078,0.15121686183592942,0.28208551314715963
45,0.10175664529620526,0.003493607049049718,3.218808314874479e-05,0.00019336776117848505,0.11514495360418989,0.26175576070315243
46,0.09150344156839396,0.002930903588053501,2.9195654524706756e-05,0.00016642985769108276,0.08952960936666976,0.24188852982387124
47,0.08122622598530242,0.002333224168251215,2.7596025905596124e-05,0.00014661287437459726,0.04892443507740307,0.24188852982387124
48,0.07088166082726811,0.00019803859004326077,2.245546506418335e-06,1.7259926495731025e-05,0.004452562402746288,0.1938518405634312
49,0.06864857328891508,0.00018347050928185042,2.245546506418335e-06,1.7490945716751608e-05,0.004309471094811914,0.1561334223022613
50,0.0664453901329663,0.0001696899349549231,2.245546506418335e-06,1.6776164194482677e-05,0.003720730189976776,0.12013807517785122
51,0.06424597897987469,0.00014077679806674093,2.245546506418335e-06,1.3649252666695686e-05,0.00284915109023926,0.12013807517785122
52,0.06335568993274673,9.28687695278392e-05,1.695291812966882e-06,8.793501190049147e-06,0.0016057835741814376,0.10916901250332312
53,0.0626935694701392,7.933073037342045e-05,1.695291812966882e-06,8.516001183026704e-06,0.001567479119297882,0.11076634866031562
54,0.06224240917004188,6.343811760665166e-05,1.6909580575642063e-06,7.729502000081395e-06,0.0011214683343446362,0.11076634866031562
55,0.061937483122330494,5.07278224726804e-05,1.6909580575642063e-06,7.6067137796957135e-06,0.0009829643734046603,0.11076634866031562
56,0.06172555511356809,4.898865940021836e-05,1.6909580575642063e-06,7.557554035105029e-06,0.0009609941484384213,0.10552846711394767
57,0.06149605556320662,4.763478972037872e-05,1.6909580575642063e-06,7.557554035105029e-06,0.0009468860216002288,0.10552846711394767
58,0.06128530918314433,4.749789407785344e-05,1.6909580575642063e-06,7.557554035105029e-06,0.0008570213517352626,0.10298700729809042
59,0.06126078386460433,4.724407885506283e-05,1.6909580575642063e-06,7.557554035105029e-06,0.00084421826615106,0.10298700729809042
60,0.06126044545890288,4.724407885506283e-05,1.6909580575642063e-06,7.557554035105029e-06,0.00084421826615106,0.10298700729809042
61,0.06126011776949111,4.635043529042857e-05,1.6909580575642063e-06,7.557554035105029e-06,0.00084421826615106,0.10298700729809042
62,0.06126011776949111,4.635043529042857e-05,1.6909580575642063e-06,7.557554035105029e-06,0.00084421826615106,0.10298700729809042
63,0.06126011776949111,4.635043529042857e-05,1.6909580575642063e-06,7.557554035105029e-06,0.00084421826615106,0.10298700729809042


==> figures/aggregated/oreba-video/dgx_05_03_model_best_53000_valid_2.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.28145278993247136,0.04095815394981439,6.715764749001836e-05,0.0016302678228397656,0.6633579296038327,0.8800664030271586
1,0.3523977095104574,0.1630268304960017,0.06398005033070941,0.12040542262198524,0.6626834503402075,0.877200820814765
2,0.42334262908844317,0.285925823390917,0.09622936665172377,0.22443837046348555,0.6905231578287391,0.8783470948422543
3,0.4923441740792489,0.4225795065297443,0.11684700662176895,0.31777085157844914,0.7464311870591284,0.8932603905037044
4,0.5534634081291674,0.5579248205796081,0.13746464659181412,0.41409755370176493,0.7685943435773094,0.8962290883021444
5,0.6126520750174269,0.6535569963813068,0.1580822865618593,0.48972569603138694,0.7928691965777319,0.9062555618741099
6,0.6575213097251381,0.7350959770826506,0.11274595315957753,0.5692730734736977,0.8365838051711074,0.9254179452862107
7,0.6916392950049512,0.8068716351679976,0.17371157829983513,0.6413944088447067,0.8801703044960068,0.9655189856983148
8,0.7076442580344813,0.8190489183998562,0.18141124137535428,0.6406820948676866,0.9357330283210539,0.9774598022690859
9,0.7054117941735274,0.8272338273849389,0.19456569563203813,0.5849049101744206,0.92252076070883,0.9563504880260765
10,0.6890328340684416,0.8149024745237217,0.21204305989509298,0.5299640129259,0.8990789991719241,0.937297735087071
11,0.6637639593455582,0.7821734353082301,0.19370001391773808,0.5546548865568365,0.88179394408923,0.9471980720604007
12,0.6266628568930345,0.707105908756657,0.17568387289261622,0.4961980388168804,0.8426633125045477,0.9265227467884165
13,0.5762538725606197,0.641441337232415,0.06667276322161172,0.37501054326909267,0.8041973256072232,0.8921425549134367
14,0.5246344877754964,0.5769343158374421,0.01780381748072686,0.299105547417148,0.7785617249577259,0.8721837367670662
15,0.4760131553034596,0.5179294203243359,0.002034964797121532,0.20504579158068284,0.7364802931873015,0.894052244027066
16,0.432165111847048,0.4341317647238575,0.0019610107357493876,0.0672879494778248,0.7010106009425499,0.9022452730489655
17,0.37435166204134196,0.3472514193864338,0.0018870566743772435,0.04696547304288383,0.613894154052675,0.8524986344266798
18,0.319549758919782,0.26977693264827296,0.0012494307110499597,0.016488316609572135,0.5267777071628001,0.8104861654558402
19,0.26929208517036923,0.19230244591011214,0.0011811446777256682,0.005588118500833071,0.4521271799145743,0.7625638637114447
20,0.22612493683678525,0.12457083635829308,0.00036011974534294356,0.002251803760837356,0.3597033836277919,0.6888307403520937
21,0.18470173603142087,0.04550910749681375,0.0002061408804893986,0.002594518464617626,0.26542836649317525,0.6150976169927427
22,0.15010362527764814,0.025084113074683823,8.126206510073025e-05,0.0005491313255035919,0.18045203300536986,0.5413644936333918
23,0.11891954004767981,0.012972132273653559,4.836565657288483e-05,0.00042060922086509716,0.11515235121797393,0.46592912159930566
24,0.08957957088520783,0.0021609650491856754,3.7494443633610523e-05,0.00025114820045995324,0.03409452723995667,0.3863563809911944
25,0.07564116062345407,0.0019058277685330299,4.663544576725608e-05,0.0002090975982981163,0.02416049004331765,0.3071535643333374
26,0.06197936661394327,0.0016760304525120751,1.4949397701726667e-05,0.000191600521484706,0.014226452846678634,0.2373370098363606
27,0.04974463464158602,0.0014319822440256565,7.633425974363364e-06,0.00013433544264159346,0.007189614433195772,0.16681282384785584
28,0.04218819795809392,0.0006685936529344839,6.9395418820568e-06,3.937757062440257e-05,0.003934557359344899,0.10336427966328643
29,0.03658728552463332,0.00046055692003748184,6.647581254132217e-06,3.148232392200982e-05,0.0029521196060665437,0.0827990425827033
30,0.03091860494877246,0.0004082997168121311,6.792320088259082e-06,3.416817109712839e-05,0.002897938920903249,0.06223380550212018
31,0.02524614730343691,0.0003016597869004887,6.256784153475405e-06,3.351223207852816e-05,0.0019167900266028723,0.037871655442963864
32,0.01957368965810136,0.00011241290858481496,2.0526722675388135e-06,1.0035421621987799e-05,0.0007672070990364448,0.004319345988149211
33,0.019765469206995127,0.00010977934151600868,3.7194964908451753e-06,2.032395953278629e-05,0.0008847200946540308,0.012699688306229709
34,0.01995752325660464,0.00010705348246145077,4.336604665261191e-06,2.2256855461961043e-05,0.0007991481016941626,0.01413307797619125
35,0.02004178735248308,0.00010324229046624497,3.948015150189987e-06,1.8143245913629797e-05,0.0005591866258197194,0.009197843115215543
36,0.018826558277085237,8.869746863991913e-05,5.097599114627036e-06,1.9047667014835098e-05,0.0005820682385076867,0.0049520022841437646
37,0.016632142155839014,8.068896727467259e-05,4.405759090649011e-06,1.8036373792565617e-05,0.0006168219344855367,0.002801061079705353
38,0.014375949434690023,8.832244146194736e-05,4.834433796441161e-06,1.8753665062155322e-05,0.0007610702593469962,0.0027147591837298245
39,0.01207432165475518,0.00012154870300370228,5.858093464406531e-06,2.4707973763446253e-05,0.0010113446517191278,0.0037466222609504633
40,0.009896103108893778,9.823103853791311e-05,7.3639056713062065e-06,2.008321401268044e-05,0.0012769673757564211,0.004411484356677981
41,0.008333070523306467,0.0002853599967163353,1.0277684985735715e-05,3.964201665674339e-05,0.00134008923493084,0.006247444892366066
42,0.006010391467464466,0.00042201207104373365,7.934032443508958e-06,3.1691048728081925e-05,0.001762626727732443,0.008710251069828152
43,0.004266132876389284,0.000549991478824203,6.194827875360678e-06,3.116877622636572e-05,0.0018311016194736836,0.01021011618186959
44,0.003935848027518211,0.0005141353553346341,6.033514816274399e-06,2.7910928397306148e-05,0.002265068263798473,0.011755326499430323
45,0.003933900823921547,0.00046783538603687873,6.818355789356499e-06,2.727586229806692e-05,0.004143422069313409,0.013400612521984412
46,0.00402272140958559,0.0004117648856393435,7.231999644989991e-06,2.5434504697420958e-05,0.0035811302362346534,0.012595524499694635
47,0.004478500780881173,0.0004353664124392084,3.6555049664369657e-06,2.1010234304742262e-05,0.003610170378596933,0.01210433211222275
48,0.00493094694604725,0.0003676550041204799,1.8447505036612115e-06,1.4371149471989424e-05,0.003639090739671243,0.011027801740101597
49,0.006427480145844796,0.0003320395264927406,1.2555996471390396e-06,1.1936498537117927e-05,0.0031871995807073554,0.014338941397642887
50,0.007207934117018494,0.0002657404566470409,2.8418178350908375e-07,1.001378502653714e-05,0.0025643775877150087,0.013555479633738403
51,0.007695799726502075,0.00016431555295040335,2.8567886776422994e-07,6.352561978516465e-06,0.0025041516731353,0.012713210141031977
52,0.010074535415648329,0.00011470039727454643,3.265742702077726e-07,2.414494033233685e-06,0.0018919300544677528,0.01055629944159053
53,0.01303586983553369,7.559173714699862e-05,3.3304755096766763e-07,1.4313320968867073e-06,0.001698831205732147,0.00842886388328085
54,0.015923408687906315,5.174407966031945e-05,3.459770803696938e-07,7.602637877877076e-07,0.0011690325987721785,0.0064986263110386935
55,0.013978517245376172,2.6669913558118326e-05,3.0323843786033613e-07,9.975832877580924e-07,0.0005067989802936476,0.0038495324052033736
56,0.008740137909362063,4.57981291081439e-06,2.876568999992874e-07,7.704902847826984e-07,0.00011971541294991797,0.0028178097834014966
57,0.0036481526141085236,2.1640140037934264e-06,2.7346156971807577e-07,6.578891164843308e-07,8.713231767308046e-05,0.001407906655872938
58,0.0005409587966421812,2.348015203447078e-06,2.690178610857192e-07,6.083521425177888e-07,3.0764371367658114e-05,0.0007972343517723616
59,0.000360254884467386,2.3815181418800143e-06,2.0314770022136725e-07,6.083521425177888e-07,2.7731481235414652e-05,0.00017760834509552545
60,0.0002276670435646912,2.112549431621911e-06,2.0314770022136725e-07,4.998142562970536e-07,2.333166196730439e-05,0.00013292188246099415
61,0.00012402899818329723,1.8907069283607879e-06,2.0314770022136725e-07,4.998142562970536e-07,1.645396132720842e-05,9.359119292833424e-05
62,0.0001211601729568224,1.8907069283607879e-06,2.0314770022136725e-07,4.998142562970536e-07,1.645396132720842e-05,9.353796808638765e-05
63,0.0001211601729568224,1.8907069283607879e-06,2.0314770022136725e-07,4.998142562970536e-07,1.645396132720842e-05,9.353796808638765e-05


==> figures/aggregated/oreba-video/dgx_07_model_best_72000_valid_1.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.6789257613858711,0.9049561023712158,0.016930939629673958,0.3119264841079712,0.9951245188713074,0.9995033740997314
1,0.6983600633557596,0.9109098725020885,0.09212716823094524,0.3538495637476444,0.9952540397644043,0.9994955500616809
2,0.7177943653256472,0.9172042161226273,0.1589678841191926,0.4040910732001066,0.9953993579770912,0.9995115678569535
3,0.7372286672955365,0.918804111495608,0.22485818387940526,0.457664598710835,0.9956474713981152,0.9995288141071796
4,0.7566629433860532,0.9218355119228363,0.27719780057668686,0.5112381242215633,0.9959728717803955,0.9995435290436837
5,0.7760963495480034,0.9283213838934898,0.33138640271499753,0.5556222749873996,0.9961611777544022,0.9995514691479324
6,0.7956002523120763,0.9348072558641434,0.38774366583675146,0.6051529903276732,0.9962513521313667,0.999578209634318
7,0.81473232978771,0.9457988737186195,0.44266083190450445,0.6609292556531727,0.9963627438992262,0.9995902331196292
8,0.8337584811800829,0.9545091986656189,0.5031895802821964,0.7215161985287335,0.9966122210025787,0.9995929448764698
9,0.8526453264262256,0.9636031426489353,0.5640375926159322,0.7551666758954525,0.9968544617295265,0.9995952212134618
10,0.8705328020253715,0.9687627330422401,0.6241649432267877,0.8004262160975486,0.9972779452800751,0.9996067144951576
11,0.887665286526937,0.9783929199355318,0.6830930193682434,0.8569523740734438,0.9983015209436417,0.9996806726688869
12,0.9036390326725889,0.9825495630502701,0.7328899055719376,0.8992584978782219,0.9984957687556744,0.9997114837169647
13,0.9187229097294496,0.9904192589578822,0.762967266603004,0.9125018585473299,0.9991628937423229,0.9998289756476879
14,0.930398946857945,0.9917433489791251,0.7914091984042506,0.9311373084783554,0.9991810619831085,0.999838100746274
15,0.9418037975532769,0.9931785212829709,0.8319988529620368,0.9488952476531267,0.9992304500192404,0.9998502172529697
16,0.9530638316993506,0.9977552708649429,0.8545688539743423,0.9770549535751343,0.9997202754020691,0.9999121427536011
17,0.9573903629641357,0.9978126920759678,0.8738788168184954,0.9800623133778572,0.9996935464441776,0.9999068379402161
18,0.9617509748978277,0.9979494706115178,0.8912588850251786,0.9813333805650473,0.9997008871287107,0.9999045133590698
19,0.9658397622989718,0.998143445700407,0.9088469976559281,0.9824763195702519,0.9997154504338442,0.9998967069073451
20,0.9697969084877129,0.9983214884996414,0.9373062816763892,0.9844373276447151,0.9997231177985668,0.9999025386972168
21,0.9737473514431997,0.9985479116439819,0.9492034930735826,0.9888626588508487,0.9997342331334949,0.9999128617346287
22,0.9752221847331428,0.9988505583834181,0.9507314711809158,0.9913082122802734,0.9997553620487452,0.9999247491359711
23,0.9754591107949215,0.998757392168045,0.9499654331700723,0.9902429170906544,0.9997323527932167,0.9999178797006607
24,0.9756983980318378,0.9987076451588308,0.9504851177334785,0.9900101348757744,0.9997293651103973,0.9999169111251831
25,0.9758880153590347,0.998702194708364,0.95673365611583,0.9903671694919467,0.9997273050248623,0.999916470700514
26,0.9756037176889919,0.9987946240037505,0.9568064506021151,0.9907674381720549,0.9997516529408184,0.999915823340416
27,0.9746146493298862,0.9986227385480289,0.955448624965669,0.9900984289709567,0.9997393109634112,0.9999074395745993
28,0.9737147083350325,0.9985796213150024,0.9556960339559378,0.9895337969064713,0.9997237771749496,0.9999063313007355
29,0.9727625938523883,0.9986192137002945,0.9573353309146275,0.9900872632861137,0.9997171647846699,0.999908559024334
30,0.9716728522054372,0.9986160197171371,0.9570618355297875,0.9904638603329659,0.9997105523943901,0.9999034125357866
31,0.9704800400107318,0.9986277557909489,0.9556568584000427,0.9906239157857475,0.9997164207122824,0.9999010674655437
32,0.9692843620790809,0.9987287819385529,0.951195666156751,0.9915267825126648,0.9997499495701969,0.9999179244041443
33,0.9643636079700074,0.9977083365198592,0.9331491707066062,0.9841837343849099,0.9995218442701138,0.9998529627919197
34,0.9594414272647503,0.997271116822958,0.8993643037974834,0.9817649647593498,0.9994398802518845,0.9998366869986057
35,0.9546786544092802,0.9968589842319489,0.8669944033026695,0.9797857291996479,0.9994068344389995,0.999818173237145
36,0.95007318109439,0.9966117144246995,0.8446915447711945,0.9783700117933731,0.9993419349193573,0.9998081624507904
37,0.9454541965332274,0.9964109683810424,0.8176101054996252,0.9769917812139817,0.9993328426057152,0.9997946359217167
38,0.9405917913291678,0.9960667911954276,0.7875986500933267,0.9755754098296165,0.9992877095937729,0.999794939532876
39,0.9340248906305976,0.9945764094591141,0.7672186009585857,0.9656579289585352,0.9989504739642143,0.9997244775295258
40,0.9262409869328165,0.9931983277201653,0.7516240280785158,0.956534276757935,0.9988381870816644,0.999703586101532
41,0.9184758369242758,0.9923680573701859,0.7266155412653461,0.9483231315276022,0.998739916970832,0.9996837138132045
42,0.9107136337383778,0.9917503044382013,0.708986358214698,0.9453533440828323,0.9986569564789534,0.99967785000714
43,0.9027141563209302,0.9896882176399231,0.6394571211421862,0.9406314939260483,0.9983088672161102,0.9995848170238274
44,0.8942397063014496,0.9885266572237015,0.5686743021942675,0.9299143254756927,0.9981860890984535,0.9995809197425842
45,0.8857223569136323,0.9868537004896768,0.5344217999727758,0.9098722430456945,0.9979872497992731,0.9995552897453308
46,0.8770062059292207,0.9859015196561813,0.47918822756037116,0.89838214404881,0.9977866411209106,0.9995284117758274
47,0.8680676855561236,0.9837087616324425,0.4262214470654726,0.888594388961792,0.9976356029510498,0.9995418787002563
48,0.8591157429070914,0.9827700853347778,0.37024739384651184,0.8716645389795303,0.9975862503051758,0.9995418787002563
49,0.853429576404408,0.9825059175491333,0.35211920738220215,0.8633101582527161,0.997495174407959,0.9995417008176446
50,0.8478984914703669,0.9825082421302795,0.33291304111480713,0.8595904329294696,0.9974799852542676,0.9995168019086123
51,0.8425453115824293,0.9825059175491333,0.30450307158490364,0.8578442335128784,0.997495174407959,0.9995035268366337
52,0.8396018465964182,0.9822245240211487,0.3012283444404602,0.8535194993019104,0.997495174407959,0.9995001554489136
53,0.837265346063017,0.9820390343666077,0.2928105592727661,0.8500284722137027,0.997495174407959,0.9995001554489136
54,0.8358911488335017,0.9822245240211487,0.2928105592727661,0.84446120262146,0.997495174407959,0.9995001554489136
55,0.8351200886621846,0.9825059175491333,0.2928105592727661,0.84446120262146,0.9975312352180481,0.9994981288909912
56,0.8348483840355816,0.9825059175491333,0.27994099259376526,0.84446120262146,0.9975312352180481,0.9994981288909912
57,0.8346801600169536,0.9825082421302795,0.27994099259376526,0.8400606513023376,0.997556209564209,0.9994981288909912
58,0.8345691106412394,0.9825059175491333,0.27994099259376526,0.8400606513023376,0.9975312352180481,0.9994981288909912
59,0.8341402010457629,0.9825059175491333,0.27994099259376526,0.835146427154541,0.9975312352180481,0.9994981288909912
60,0.8336840109493034,0.9825059175491333,0.27994099259376526,0.835146427154541,0.9975312352180481,0.9994981288909912
61,0.8332738273221417,0.9825059175491333,0.27346402406692505,0.835146427154541,0.9975312352180481,0.9994981288909912
62,0.8332738273221417,0.9825059175491333,0.27346402406692505,0.835146427154541,0.9975312352180481,0.9994981288909912
63,0.8332738273221417,0.9825059175491333,0.27346402406692505,0.835146427154541,0.9975312352180481,0.9994981288909912


==> figures/aggregated/oreba-video/dgx_07_model_best_72000_valid_2.csv <==
frame,mean,median,q_10,q_25,q_75,q_90
0,0.4995442324437852,0.506391704082489,0.0018227979890070856,0.029018778819590807,0.9615039378404617,0.9925368130207062
1,0.5400893820977312,0.5332659047568716,0.09596517996912712,0.1339099719828939,0.9440039236260062,0.9927756087854505
2,0.580634531751677,0.5249058129215968,0.17185076852610298,0.2443291775395861,0.9555789806271802,0.9935550431779245
3,0.6218564126803404,0.6107637023087591,0.23623271498422382,0.3498651644071913,0.9671540376283541,0.9944929540710479
4,0.6620838643821519,0.6958994367215496,0.2282793287199487,0.4439774585173788,0.9776269644498825,0.9958703147961077
5,0.705058710141159,0.7855992958902565,0.2085796860557987,0.5296695818370265,0.9831170476973057,0.997194841504097
6,0.7499983937564224,0.8411842509025156,0.3434167987349264,0.6230256416913329,0.9891948467120528,0.9981264472007751
7,0.7892819849893201,0.909195307155886,0.4213707081550503,0.6832173772159502,0.9957449310170218,0.9993511466438552
8,0.8234498666072759,0.9677448840941745,0.46330569771925056,0.7540975756903485,0.9978876925263591,0.9997852509893929
9,0.8452807896716767,0.9780900095201001,0.46230739639698837,0.8429031061669054,0.9985544601058592,0.9998258285090154
10,0.8596511068128508,0.987310299657219,0.46130909507472617,0.8712932060464371,0.9988841749727726,0.9998663760144542
11,0.8684966680943174,0.9877354912767069,0.460310793752464,0.8841055639197468,0.9993366922779938,0.9999517559917308
12,0.8758788097849892,0.9907870861687383,0.4593124924302018,0.9052079394459724,0.9993444546617227,0.9999669125274881
13,0.8814460809874606,0.9934362464986012,0.45122789201698743,0.9262777287513018,0.9997250194191358,0.999957463782504
14,0.8861467407433837,0.9946013132256171,0.4836777188883902,0.9473475180566311,0.9997729631140828,0.9999664127415195
15,0.8938403737521451,0.9955566911398399,0.5439636106893464,0.9596023952144658,0.9998817411251366,0.9999791298678078
16,0.9038225484302349,0.997663590237789,0.6122049545558339,0.9768635779619217,0.9998957375421257,0.9999878706044389
17,0.9109695905511159,0.9982222748310119,0.6804462984223216,0.9796658177741056,0.9999006898142397,0.9999869744725043
18,0.9200340445597109,0.99888769616795,0.7486876422888092,0.9855586476624012,0.9999356217701932,0.9999867789246646
19,0.9300202188490931,0.9990676197093037,0.8169289861552969,0.9895505368772116,0.9999557612463832,0.999991143895789
20,0.9406158827137434,0.9990996942676416,0.8851703300217846,0.989982839680342,0.99996277108505,0.9999953730827201
21,0.9506740674443912,0.9993068361654878,0.9428878674108774,0.9926128195832568,0.999970650528375,0.9999960557361561
22,0.9568390988766208,0.9994017407298088,0.9481496325761547,0.995050635188818,0.9999665863888111,0.9999966491017351
23,0.9610220132369643,0.9994334889413754,0.9564192363291644,0.996160225746984,0.9999724868685007,0.999997116625309
24,0.9629289501924256,0.9997969411165001,0.9551188781873108,0.993845659518104,0.9999917447073127,0.9999974221170842
25,0.9665311354992814,0.9997846460403217,0.9327752122780893,0.9914053094151214,0.9999879390379118,0.999997116625309
26,0.9706886030155503,0.9998045753542245,0.9543118426962056,0.9907831162445843,0.9999887245229728,0.9999970346689224
27,0.972580660236239,0.9998279124909983,0.9557674234287729,0.9950742104412296,0.9999873526394367,0.9999969527125359
28,0.9726524896976949,0.9998399997493181,0.9628472665478955,0.9963132794946432,0.999986082315445,0.9999968707561493
29,0.9691040752970724,0.9998399577164504,0.9626780480372585,0.9978234400324418,0.9999922471426967,0.9999971398348435
30,0.9672289096528209,0.9998714373156792,0.9625088295266214,0.9969625214740534,0.9999920139829976,0.9999967366456985
31,0.9659452339174956,0.9999015601416716,0.9623396110159843,0.9967205550472571,0.999991845865531,0.9999968662130709
32,0.96466155818217,0.9999121118275711,0.9725481984531588,0.9982786098357004,0.9999931008069588,0.9999979138374329
33,0.967225395859006,0.9999171197414398,0.9705370747733189,0.9981225136989981,0.9999900695989257,0.9999975040555
34,0.9697905195780147,0.9999398710612704,0.9688167926937066,0.9984353079482047,0.9999908535283732,0.9999975692012004
35,0.9700824601517872,0.9999496564269066,0.9840249348467116,0.9986986509136015,0.9999908264802677,0.9999982221123925
36,0.9677231654216936,0.9999445422807138,0.9840359402164928,0.9984802730940058,0.9999905694443313,0.9999973475933075
37,0.967513096670995,0.9999274984002113,0.9863044927572693,0.998341876430429,0.9999875385577847,0.9999971324577928
38,0.970183019080429,0.9999224990606308,0.9858504215055808,0.9979671224747847,0.99998639523983,0.9999971371144056
39,0.9724798828765725,0.9999254889822409,0.9823670400817757,0.9972583703403608,0.9999801144003868,0.9999951784513378
40,0.9744241248487423,0.9998994171619415,0.9789418707582096,0.9969602164289357,0.9999761617488514,0.9999953508377075
41,0.9750623365170967,0.99983970087867,0.9671473252819069,0.9964577591589141,0.9999614139725695,0.9999920520931482
42,0.9728753185122287,0.9998418183459209,0.9660308740842662,0.9957111186711255,0.9999403228357469,0.9999898113310337
43,0.9697882633959515,0.9997075600549579,0.9522239966311306,0.9965433889311922,0.9999226928134234,0.9999864353378605
44,0.9658422215683994,0.999699130654335,0.9448058418929577,0.9961521671770719,0.9999041065095355,0.9999846888484596
45,0.9620672305163754,0.999633981839668,0.933203090607459,0.9962102987853123,0.9999073155359461,0.9999851061421596
46,0.9578362510064132,0.9995274433177744,0.9388233163058624,0.9965339791214478,0.9999156052343439,0.9999835453927517
47,0.9519740521605078,0.9995053535414722,0.8648848803874825,0.994591926116938,0.9999161180283866,0.9999781027436256
48,0.9448376167139344,0.999430207095266,0.7770990338936252,0.9926837431649442,0.999895236107021,0.999973326921463
49,0.9332616738432908,0.999213466910283,0.7627737864689295,0.9858493379932269,0.9998437190875362,0.9999619778245687
50,0.9204103715924314,0.9989385294344152,0.6869725825467766,0.9785886679058753,0.9998267183414655,0.9999559931457043
51,0.9035728133784174,0.9986747564574358,0.6189883438382874,0.9748625418985677,0.9998123185156075,0.9999518167037115
52,0.8852870219998659,0.9980337154161365,0.5050508723649656,0.9694531478503178,0.9997298244600055,0.9999411007343403
53,0.866535040997135,0.9978474070566872,0.40027313045300483,0.9426304260268807,0.999649057883249,0.9999121240631674
54,0.8491492475740816,0.9971966463320033,0.3520774410054081,0.9376686047762632,0.9994822377685387,0.9998915530589748
55,0.8321655304344878,0.9959537846427777,0.23291294540945023,0.9363365315806879,0.9993009530007839,0.9998213537037373
56,0.8161207602266294,0.99368467181921,0.11128082458754429,0.9373161366149743,0.9992421865463257,0.9998030353077839
57,0.8011552792557101,0.9928182713282705,0.009841147810220718,0.892034022171465,0.9992131888866425,0.9997913241386414
58,0.7923281762489294,0.9936180710792542,0.009841147810220718,0.8800405908329221,0.9992131888866425,0.9997913241386414
59,0.7873692133983279,0.9935288615524769,0.009841147810220718,0.8738193064928055,0.9992131888866425,0.9997913241386414
60,0.7835379653724001,0.9921279102563858,0.007505725137889385,0.8738193064928055,0.9992131888866425,0.9997913241386414
61,0.7835035697705395,0.9920853078365326,0.007505725137889385,0.8738193064928055,0.9992131888866425,0.9997913241386414
62,0.7835034251759432,0.9920853078365326,0.007505725137889385,0.8738193064928055,0.9992131888866425,0.9997913241386414
63,0.7835034251759432,0.9920853078365326,0.007505725137889385,0.8738193064928055,0.9992131888866425,0.9997913241386414


==> figures/beam_width_data.csv <==
beam_width,generic,generic_error,eatdrink,eatdrink_error,overall,overall_error
1,0,0,0,0,0,0
2,0.0994,0.2676,0.3971,0.1189,0.2483,0.2467
3,0.1181,0.2997,0.3965,0.0759,0.2573,0.2479
5,0.1181,0.2997,0.3965,0.0759,0.2573,0.2479
10,0.1181,0.2997,0.3965,0.0759,0.2573,0.2479


==> figures/example/inertial_processed.csv <==
id,frame_id,timestamp,dom_acc_x,dom_acc_y,dom_acc_z,dom_gyro_x,dom_gyro_y,dom_gyro_z,ndom_acc_x,ndom_acc_y,ndom_acc_z,ndom_gyro_x,ndom_gyro_y,ndom_gyro_z,dom_hand,label_1,label_2,label_3,label_4
1025_1,18944,00:04:56.000000,0.14146128762773505,2.364963393866575,-0.7995168996176162,-8.482906534209603,-4.035053418565632,-1.49430705430253,-0.12173140236538516,0.727707268736356,-0.11127316815380354,-0.04477901086528888,-0.05809144531047697,0.28245704691953216,right,Idle,Idle,Idle,Idle
1025_1,18945,00:04:56.015625,0.9564385787879246,3.0392900097458773,-2.976549952128229,-8.466756116379692,-3.8417381657881062,-0.534417259396916,0.14637186573007294,0.8927022280538102,-0.16905215004858892,-0.03182480290834344,-0.1104319958817765,0.3181155291031414,right,Idle,Idle,Idle,Idle
1025_1,18946,00:04:56.031250,2.37526789410832,2.3250433569930475,-3.550764568573147,-8.450605698549781,-3.241595291493697,-0.10146993350476952,0.4340317665771153,0.6335826237419347,-0.15733202347261524,0.0027197516435110616,-0.0526769055962046,0.3379257969829244,right,Idle,Idle,Idle,Idle
1025_1,18947,00:04:56.046875,0.43913796531332727,0.42743871160183905,1.504586075537868,-8.395694277928085,-2.6962731605242567,0.0779753397268438,0.13870553455257056,0.09319256785836887,-0.07381305801835122,0.03726430619536556,-0.03101874673911514,0.33000168983101125,right,Idle,Idle,Idle,Idle
1025_1,18948,00:04:56.062500,-1.7363317633337503,-0.1200289377442478,2.866147646079985,-7.494500963019062,-2.8044719960340667,0.6248561724327131,-0.04441818178164309,-0.03744730453317162,-0.04734496672387526,0.0804449993851837,-0.12306592188174537,0.31415347552718487,right,Idle,Idle,Idle,Idle
1025_1,18949,00:04:56.078125,-1.318504410075415,-0.399114093090881,4.512418137141206,-6.867864751218525,-3.085788968359571,1.077741862017261,0.07424669176930467,-0.11861716874118164,-0.029940874941533455,0.10203534598009276,-0.16638223959592427,0.29830526122335854,right,Idle,Idle,Idle,Idle
1025_1,18950,00:04:56.093750,1.3614500767077498,-0.2868695756577098,3.245991112462987,-5.902069764989859,-2.3038720504086814,1.795522954943714,0.046086674897059865,-0.11602000669196642,-0.07009557560131863,0.09339920734212913,-0.18623555188158963,0.2626467790397492,right,Idle,Idle,Idle,Idle
1025_1,18951,00:04:56.109375,0.8598221051391847,6.488597009074736,1.435624271174053,-6.0764942775528965,-2.321183864090251,2.2341669561765465,-0.18220543922247256,-0.16947248636403459,-0.30691641538451275,0.09339920734212913,-0.20789371073867904,0.25076061831187946,right,Idle,Idle,Idle,Idle
1025_1,18952,00:04:56.125000,3.976815849420168,2.261389730722628,2.408773873419949,-7.345917118983882,-0.8150560737937033,3.0687298935870655,-0.19384514090011387,-0.03220670141970368,-0.33572051854130924,0.12362569257500182,-0.3017457324527334,0.2784949933435755,right,Idle,Idle,Idle,Idle
1025_1,18953,00:04:56.140625,1.9707197770377227,-5.146377792567582,3.9807090301425716,-6.8937054197463805,0.46746078978257144,3.37919869965446,0.12476331570795524,0.013831718236851184,-0.08923938633209642,0.09771727666111094,-0.31798935159555053,0.3181155291031414,right,Idle,Idle,Idle,Idle
1025_1,18954,00:04:56.156250,-0.07551225089920524,-5.780484119239385,9.18523849970823,-5.885919347159949,0.39821353505629337,2.8835879450147663,0.23154152646265808,0.2731831859772883,0.06279055786739451,0.07180886074722007,-0.2638439544528268,0.32207758267909803,right,Idle,Idle,Idle,Idle
1025_1,18955,00:04:56.171875,-2.0287884648327967,-2.0180975296343555,8.373598025175612,-4.939504862327177,-0.6534791460990544,2.425005580089532,0.09312344254728956,0.6355610787723304,0.07452907369186129,-0.005916386994452567,-0.21150340388152733,0.31019142195122823,right,Idle,Idle,Idle,Idle
1025_1,18956,00:04:56.187500,-2.479380765442145,-3.6995349189030318,4.845736739663585,-4.383930488978246,-2.259149865064627,1.920849812438809,0.3878357776846709,0.8288618026839754,-0.131504195960761,-0.14409460520187056,-0.18984524502443786,0.2864191004954887,right,Idle,Idle,Idle,Idle
1025_1,18957,00:04:56.203125,0.08914039565982128,-3.9476076835776137,2.5569981563920607,-2.852870878702704,-3.925411931915692,1.5249308762611227,0.6332243140927445,0.4635098113125358,-0.23864836725395824,-0.29954510068521584,-0.08877383702468704,0.2388744575840097,right,Idle,Idle,Idle,Idle
1025_1,18958,00:04:56.218750,2.8093766243608314,-2.989014303231035,2.6616365698649127,-1.7901733854945745,-3.880689746571638,1.3910590057549983,0.44506849914175234,-0.32873363813436757,-0.217163977138951,-0.48954015072041557,0.10434474611769398,0.17151954679274772,right,Idle,Idle,Idle,Idle
1025_1,18959,00:04:56.234375,4.614382204488697,-1.6339449412289504,2.645632676250223,-0.9180508226793926,-2.6746333934222952,1.371120642062597,-0.14699585586941602,-0.7800769673573263,-0.06891951918722707,-0.597491883694961,0.23248885268880667,0.16359543964083456,right,Idle,Idle,Idle,Idle
1025_1,18960,00:04:56.250000,2.816125278838264,-1.3894288296487383,2.5042113046251715,-0.5562814632893912,-1.067520023316592,1.3113055509853924,-0.41143152481196615,-1.1796277303332436,0.16641008913488128,-0.6147641609708882,0.2342936992602308,0.3181155291031414,right,Idle,Idle,Idle,Idle
1025_1,18961,00:04:56.265625,0.40009881535967384,-1.8288893067726144,2.568994034088635,-0.5272107111955519,-0.4053431499965581,0.9752017058849104,-0.3427562927264931,-1.1817382404549799,0.44313484915163714,-0.5759015371000518,0.16029498983184176,0.4290530292299259,right,Idle,Idle,Idle,Idle
1025_1,18962,00:04:56.281250,-1.3721841380991417,-1.9955050033888955,2.5750701959349653,-0.7436263101163563,-0.47459040472283626,0.456804249882472,0.07395337696967545,-0.8125965641100226,0.44458818471238865,-0.5024943586773611,0.10795443926054224,0.5003699935971444,right,Idle,Idle,Idle,Idle
1025_1,18963,00:04:56.296875,-1.2254103619466536,-1.6439716089329606,1.9724437786640319,-1.0957054188084112,-0.9189269558831205,0.04949196302341312,0.12563519929675307,-0.7095695891723891,0.3300510373693,-0.40317876434077937,0.06824781468921157,0.45678740426162195,right,Idle,Idle,Idle,Idle
1025_1,18964,00:04:56.312500,-0.09897188908191884,-1.1476073929724253,0.511798610916563,-1.4380942768025198,-0.8482370500167115,-0.10716660884545566,0.11455495401552107,-0.334670871128012,0.22885607625261234,-0.28659089272827043,0.0068830312607914175,0.3498119577107941,right,Idle,Idle,Idle,Idle
1025_1,18965,00:04:56.328125,0.6014421594681335,-0.9848107658067496,-0.11528167633790029,-1.463934945330377,-0.6159702164556539,-0.06444154379030963,0.1269227781720646,-0.11476293088772133,0.09418702551819151,-0.1527307438398342,-0.0364332864533875,0.25076061831187946,right,Idle,Idle,Idle,Idle
1025_1,18966,00:04:56.343750,1.0242058620285823,-0.5043344969470314,-0.25559971673997284,-1.3605722712189479,-0.3447518021110649,0.0779753397268438,0.14375765312810201,0.2760751839439709,0.06290471624631415,0.011355890281474688,-0.025604207024842777,0.17944365394466089,right,Idle,Idle,Idle,Idle
1025_1,18967,00:04:56.359375,-0.033036916437367315,-0.13881484404762612,0.12824962058568057,-1.3024307670312691,-0.07064808548621426,0.3257807170466907,-0.012935391679987644,0.49152159456498035,0.1464478513635927,0.13657990053194724,-0.04184782616765987,0.11605079672935552,right,Idle,Idle,Idle,Idle
1025_1,18968,00:04:56.375000,-0.8196387410445736,0.010871968107072718,0.3449400587617314,-1.2313689285796618,0.03322279660320282,0.4767426135748734,0.12104185174669155,0.6302148488521049,0.1410708238138723,0.24021356418751078,-0.09057868359611117,0.09624052884957258,right,Idle,Idle,Idle,Idle
1025_1,18969,00:04:56.390625,-1.053658080342159,0.5253347217631552,0.07974250635853104,-1.2022981764858223,-0.22933971090060143,0.502377652607961,0.1087042780553137,0.24388179748791344,0.0059838568121395475,0.304984603972238,-0.11945622873889711,0.08831642169765941,right,Idle,Idle,Idle,Idle
1025_1,18970,00:04:56.406250,-0.9798237365267746,0.8425481582492104,-0.5771500182885827,-1.2055282600518045,-0.5164272877866292,0.5166193409596763,-0.0863949911440702,-0.007599065953189644,-0.16626995214801704,0.40430019830881964,-0.1934549381672861,0.05265793951405012,right,Idle,Idle,Idle,Idle
1025_1,18971,00:04:56.421875,-0.3708786180810955,1.1794131394652427,-1.2961003832161853,-1.2055282600518045,-0.6881027734621935,0.5707377566961946,0.07180030648346714,-0.1698529505130801,-0.3728337761540593,0.49066158468845594,-0.2476003353100098,0.044733832362136954,right,Idle,Idle,Idle,Idle
1025_1,18972,00:04:56.437500,-0.1779931877653695,1.062481563665637,-1.2747061288140358,-1.2216786778817152,-0.7414808656470329,0.5735860943665377,0.17419516759671175,-0.03143736671129896,-0.28145791868133885,0.5640687631111467,-0.26925849416709924,0.040771778786180365,right,Idle,Idle,Idle,Idle
1025_1,18973,00:04:56.453125,-0.22724939061846994,0.52345448842472,-1.012651147569888,-1.1926079257878759,-0.6938733780227168,0.5764344320368808,0.11768480637645706,-0.007579128252652512,-0.08282053306309405,0.5640687631111467,-0.23316156273861682,0.0011512430266145046,right,Idle,Idle,Idle,Idle
1025_1,18974,00:04:56.468750,-0.4044027838544057,0.4245656610609894,-0.44870468076031567,-1.0117232460928751,-0.6202981698760462,0.419775860168012,0.16208480311304838,0.04203904914211465,0.013048955474917997,0.5079338619643832,-0.23496640931004087,-0.022621078429125023,right,Idle,Idle,Idle,Idle
1025_1,18975,00:04:56.484375,-0.7809661903392587,0.29620975983656983,-0.05228742289572795,-0.8534491513597495,-0.6318393789970926,0.26311728829914327,0.5934587495933722,0.1919616671858612,0.04849382503465207,0.33089301988612885,-0.04184782616765987,-0.058279560612734295,right,Idle,Idle,Idle,Idle
1025_1,18976,00:04:56.500000,0.2556058813283452,0.04976442988346383,0.1210798997327022,-0.5885822989492128,-0.4111137545570813,0.0324019370013547,0.3000962452429794,-0.1775828269105175,-0.00798746400112444,0.1538521778078745,0.16570952954611412,-0.06620366776464746,right,Idle,Idle,Idle,Idle
1025_1,18977,00:04:56.515625,0.8432888000804253,0.6548330319128828,-0.18700009963816422,-0.304334945142783,0.011583029501240927,-0.08722824515305418,-0.11037916557117204,-0.26384204447027454,-0.2584027074822943,0.050218514152311,0.15127075697472117,-0.07412777491656064,right,Idle,Idle,Idle,Idle
1025_1,18978,00:04:56.531250,0.5642983980793894,0.5221809532514726,-0.23261204739959618,-0.039468092732246184,0.4804446500437486,-0.07013821913099576,-0.1390410530961106,-0.14074785712910415,-0.22529900773327347,-0.09659584269307063,0.06102842840351507,-0.07412777491656064,right,Idle,Idle,Idle,Idle
1025_1,18979,00:04:56.546875,-0.07851948356537966,0.5743632273438872,-0.007496715223323395,0.15756700479266536,0.6477921822989205,-0.04450318009790814,0.14981011751922318,-0.20897321228600435,-0.4381815354988856,-0.13977653588288874,0.05741873526066683,-0.09393804279634359,right,Idle,Idle,Idle,Idle
1025_1,18980,00:04:56.562500,-0.8358230319931975,0.4368926872229818,0.22555738071295697,0.4515046092970415,0.5496919047700266,-0.033109829416535876,-0.18670404609183,-0.07870861370085917,-0.6956107380264139,-0.13545846656390695,0.014102417546487904,-0.1731791143154753,right,Idle,Idle,Idle,Idle
1025_1,18981,00:04:56.578125,-0.70209261396485,1.0216935454662055,-0.1685722765232854,0.6130087875961493,0.14863488781366624,-0.14704333623025861,-0.06410735258973069,-0.24666674139163258,-0.5074631923651733,-0.13977653588288874,0.02132180383218439,-0.2444960786826939,right,Idle,Idle,Idle,Idle
1025_1,18982,00:04:56.593750,-0.35361867973132555,1.1571895093720606,0.26809063220887314,0.38690293797739844,-0.027368551282290474,-0.18122338827437542,-0.3357280352487086,-0.5127826321318297,-0.05471463277097489,-0.04046094154630707,-0.24579548873858564,-0.2643063465624768,right,Idle,Idle,Idle,Idle
1025_1,18983,00:04:56.609375,0.026254326211753297,0.9415377439025141,0.6787400582917267,0.13495641983079026,-0.06054952750529872,-0.20116175196677694,-0.0999909630154934,-0.19157856985906443,0.041810757697124536,-0.005916386994452567,-0.3811589815953948,-0.3237371502018256,right,Idle,Idle,Idle,Idle
1025_1,18984,00:04:56.625000,-0.10205016145736287,0.7665990524066492,0.6361836998353494,-0.1040697640518893,0.10968330703013485,-0.19261673895574769,0.07702515914151936,-0.3464500321240127,0.20154953454125135,0.09771727666111094,-0.5165224744522039,-0.3712817931133046,right,Idle,Idle,Idle,Idle
1025_1,18985,00:04:56.640625,-0.07267947059693035,0.6971255065872918,0.20615787637581456,-0.25911377521903284,0.3318515826102769,-0.17552671293368927,0.574712930244843,-0.11348162352667812,0.34624131958092347,0.1538521778078745,-0.46237707730948024,-0.3910920609930875,right,Idle,Idle,Idle,Idle
1025_1,18986,00:04:56.656250,-0.30375429700828593,0.6536256150788711,-0.10684357693299001,-0.2720341094829614,0.30444121094779186,-0.11286328418614178,0.07786990461200587,0.2135910843767876,0.6240164078561751,0.16680638576481993,-0.2873069598813404,-0.4822192932400891,right,Idle,Idle,Idle,Idle
1025_1,18987,00:04:56.671875,-0.6315441549686465,0.48669386464839015,0.055424270437207844,-0.12022018188180007,0.046206656864379955,0.01246357330895322,0.09775450546528058,0.3872106689361207,0.5680310625382679,0.2272593562305653,-0.2638439544528268,-0.549574204031351,right,Idle,Idle,Idle,Idle
1025_1,18988,00:04:56.687500,-0.6599002050534228,0.31849670273748043,0.6374881427770935,0.005753077191504007,-0.16586306073484658,0.08652035273787301,0.9753512371305156,0.6334357697883234,1.1965440368870586,0.16680638576481993,-0.13750469445313832,-0.549574204031351,right,Idle,Idle,Idle,Idle
1025_1,18989,00:04:56.703125,-0.816368879026978,-0.12598800315563613,0.9110844224658947,0.054204330681236354,-0.5120993343662368,0.05803697603444232,0.8976174197512945,0.9713841388891606,-0.0213807893648185,0.26612198010140165,0.01951695726076027,-0.6288152755504828,right,Idle,Idle,Idle,Idle
1025_1,18990,00:04:56.718750,1.3207801199246758,-0.11288526522365826,0.5585262398750641,0.28677034743195157,-0.5250831946274139,-0.010323128053791328,0.568441351420238,-0.07379276984910865,0.2627256291372853,0.16248831644583814,0.5086303781166973,-0.6605117041581355,right,Idle,Idle,Idle,Idle
1025_1,18991,00:04:56.734375,1.079870595279474,0.5449148195761531,0.6461052932799087,0.4547346928630237,0.34195014059119244,0.04094695001238391,-0.3196961368931043,0.08930147897950814,-0.2791991793544044,0.17544252440278357,0.49238675897388023,-0.6723978648860053,right,Idle,Idle,Idle,Idle
1025_1,18992,00:04:56.750000,0.1712062329927667,-0.08143413951243855,1.123165577165136,0.5871681190682921,0.3679178611135468,0.12924541779301904,0.09070331428279743,0.09954991379305556,-0.421197715917091,0.2186232175926017,0.4905819124024561,-0.6605117041581355,right,Idle,Idle,Idle,Idle
1025_1,18993,00:04:56.765625,-0.9851926720438696,0.22299572941329382,1.274187449630786,0.45796477642900585,-0.05189362066451395,0.14348710614473437,-0.6569986015830578,0.045980845976284955,-0.09855232596997665,0.33089301988612885,0.33356026068855743,-0.6050429540947433,right,Idle,Idle,Idle,Idle
1025_1,18994,00:04:56.781250,-0.7065659092509408,0.06606561469304624,0.6631395107940448,0.34814193518561254,-0.7385955633667712,0.10930705410061754,-0.09164226214688978,0.3081255933710185,-0.3093685531955145,0.3481652971620561,0.10253989954626988,-0.5337259897275247,right,Idle,Idle,Idle,Idle
1025_1,18995,00:04:56.796875,-0.09031082879972199,0.033906782958030075,-0.19677827088050162,0.25123942820614786,-1.0906024415586848,0.0779753397268438,0.5601227486540332,0.1864603288519614,-0.3999138875425279,0.29634846533427434,0.0790768941177563,-0.5535362576073077,right,Idle,Idle,Idle,Idle
1025_1,18996,00:04:56.812500,0.810785435074484,-0.06163315670841513,-1.0537014207204707,0.1478767540947189,-0.99105951288966,0.06373365137512844,0.21917945536931024,-0.04432270354783166,-0.008451766007646709,0.19271480167871083,0.20000161440317246,-0.6248532219745262,right,Idle,Idle,Idle,Idle
1025_1,18997,00:04:56.828125,0.8151807479900393,0.03145920084875202,-1.0759687757650225,0.07358483207712929,-0.3952445920156426,0.1406387684743913,-0.17116367348390216,-0.07654396475828433,0.11418465112172212,0.09771727666111094,0.1801483021175071,-0.7080563470696145,right,Idle,Idle,Idle,Idle
1025_1,18998,00:04:56.843750,0.01611411853309802,0.14602369779187932,-0.87158320490429,-0.036238009166264025,-0.014384691021113344,0.16342546983713585,-0.04006155884626268,-0.3501116279028605,0.012280524492086081,0.007037820962492876,0.030346036689305,-0.7833353650127897,right,Idle,Idle,Idle,Idle
1025_1,18999,00:04:56.859375,-0.15749591344852099,0.12722205655179347,-0.7682768528288909,-0.15252101754162165,0.08948619106830373,0.169122145177822,0.12419045588161072,-0.09200923645537562,0.03195524364718718,-0.062051288141216125,0.01771211068933615,-0.8269179543483122,right,Idle,Idle,Idle,Idle
1025_1,19000,00:04:56.875000,-0.329450171380634,0.3633179578700586,-0.11481426790459437,-0.2817243601809079,0.20345563113863638,0.16627380750747894,0.21800874022895864,0.12951369084060557,0.2368862017227247,-0.22613792226252502,0.09171082011772515,-0.866538490107878,right,Idle,Idle,Idle,Idle
1025_1,19001,00:04:56.890625,-0.5520692976042177,0.12074490509918753,0.22560826382153557,-0.3915472014243012,0.06207581940581868,0.1406387684743913,0.2120863506483868,0.15570951835724595,0.2769921885469171,-0.3513619325129976,0.10253989954626988,-0.8546523293800083,right,Idle,Idle,Idle,Idle
1025_1,19002,00:04:56.906250,-0.18293921448725445,0.13285284148644827,0.24336614702773104,-0.43030820421608706,-0.2567500825630865,0.11215539177096061,0.2034443738851252,0.1691480331060049,0.04770628825238032,-0.4852220814014338,0.1963919212603242,-0.8705005436838347,right,Idle,Idle,Idle,Idle
1025_1,19003,00:04:56.921875,0.2503713925672287,0.17373359987768702,0.35109476081296825,-0.40769761925421205,-0.308685523607795,0.10361037875993141,0.32323804334552314,0.03430347487320032,-0.021402499971743035,-0.5802196064190337,0.3552184195456469,-0.8705005436838347,right,Idle,Idle,Idle,Idle
1025_1,19004,00:04:56.937500,0.1965960129588672,0.26018894203638987,0.5418334898142567,-0.3624764493304618,-0.22645440862033986,0.055188638364099256,-0.20857367626457726,0.01254676447876865,0.008259799115843635,-0.6277183689278336,0.3534135729742229,-0.846728222228095,right,Idle,Idle,Idle,Idle
1025_1,19005,00:04:56.953125,0.4801319318200523,-0.0008439224580429498,0.6884336552114138,-0.3366357808026046,-0.07641869004673744,-0.03880650475722201,-0.33186177097747854,-0.014840494648771472,-0.19031554006271992,-0.5888557450569972,0.237903392403079,-0.8546523293800083,right,Idle,Idle,Idle,Idle
1025_1,19006,00:04:56.968750,0.494549130077861,-0.2153934205435191,0.6108276932884622,-0.304334945142783,0.15152019009392784,-0.07868323214202497,-0.3652463331719773,-0.1076251163667002,-0.4041069384646367,-0.52408470527227,0.08629628040345277,-0.8546523293800083,right,Idle,Idle,Idle,Idle
1025_1,19007,00:04:56.984375,0.44822611619658,-0.3470774849551764,0.7920039084934632,-0.24296335738912203,0.3765737679543315,-0.04165484242756508,-0.2816958164699926,-0.16564152628652878,-0.32268840780859054,-0.4636317348065247,-0.025604207024842777,-0.8388041150761818,right,Idle,Idle,Idle,Idle
1025_1,19008,00:04:57.000000,0.04852831461332145,-0.40368253899495615,0.7802812114551281,-0.17190151893751457,0.4804446500437486,0.023856923990325497,-0.2862504666537138,0.01788819389727876,-0.22450590879313415,-0.3729522791079066,-0.20789371073867904,-0.8229559007723556,right,Idle,Idle,Idle,Idle
1025_1,19009,00:04:57.015625,-0.20531295012930653,-0.2798377212907486,0.7540409378938578,-0.045928259864210494,0.39388558163590104,0.06943032671581459,-0.06558004455868004,0.13884243810029667,-0.18137020547413707,-0.295227031366234,-0.26745364759567514,-0.7991835793166161,right,Idle,Idle,Idle,Idle
1025_1,19010,00:04:57.031250,-0.03147141503778986,0.002516389979469405,0.8887504123711713,0.01867341145543263,0.3318515826102769,0.07512700205650072,-0.034937667290025794,0.11911133519925259,-0.04522589958563032,-0.2822728234092886,-0.29452634616703693,-0.8150317936204424,right,Idle,Idle,Idle,Idle
1025_1,19011,00:04:57.046875,0.8896136714790248,0.1555196524696925,0.4109851211189255,0.04774416354927204,0.4717887432029638,0.11785206711164675,-0.059297637983947465,0.07349172542803516,-0.04979315787801664,-0.2304559915815068,-0.35589112959545705,-0.7912594721647028,right,Idle,Idle,Idle,Idle
1025_1,19012,00:04:57.062500,2.0682489227227694,0.17773944377331358,0.6214612733211863,0.19309792401846904,1.312854357899216,0.2602689506288002,-0.16364351460579268,0.09412849974648779,0.12052527860420424,-0.20022950634863415,-0.42988983902384603,-0.7239045613734408,right,Idle,Idle,Idle,Idle
1025_1,19013,00:04:57.078125,1.3220416213178239,0.38383988014854103,1.2097173744157403,0.38690293797739844,2.168346483996776,0.3058423533542893,0.2424411218082465,0.08124449135792548,0.22962282913772078,-0.27363668477132497,-0.33784266388121587,-0.6605117041581355,right,Idle,Idle,Idle,Idle
1025_1,19014,00:04:57.093750,-0.04824435584835985,0.6089541244687616,1.9285659303231815,0.7486722973673999,2.6602905227813762,0.3884441457942383,0.5780561575890304,0.018959613467517837,0.2494979686787953,-0.2822728234092886,-0.07613991102471819,-0.5535362576073077,right,Idle,Idle,Idle,Idle
1025_1,19015,00:04:57.109375,-0.36988599297364566,1.205860844279323,2.5140360116513483,1.0684505703996334,3.0541342840370826,0.46534926289350115,0.24519204383727225,-0.06507759736224752,0.10370887673878396,-0.28659089272827043,0.09712535983199751,-0.47429518608817595,right,Idle,Idle,Idle,Idle
1025_1,19016,00:04:57.125000,-0.6113725282096243,1.3249503076149194,2.5774635923044125,1.3946890105638312,3.3816160928467727,0.6504912114658006,0.0909184798417247,-0.0723705934289234,-0.02185451627299101,-0.23909213021947046,0.1963919212603242,-0.42278848960074034,right,Idle,Idle,Idle,Idle
1025_1,19017,00:04:57.140625,-0.6761445547026371,1.334575328257911,2.459553558082967,1.7726087877837435,3.7177538084972475,0.9353249785001075,0.16445078537963756,-0.19247794771942156,-0.02165113536867132,-0.1915933677106705,0.2487324718316237,-0.4148643824488272,right,Idle,Idle,Idle,Idle
1025_1,19018,00:04:57.156250,-0.7557638559851871,1.4402472785194254,2.0134431774818204,2.0245553059303516,3.90529845671425,1.120466927072407,-0.10600049693949634,-0.27203107209828614,0.09920348918120071,-0.12682232792594333,0.3010730224029233,-0.39505411456904416,right,Idle,Idle,Idle,Idle
1025_1,19019,00:04:57.171875,-1.2146804754952125,1.2975822715257812,1.1724950111415764,2.2280505705872273,3.9327088283767355,1.4053006941067137,-0.18613741773983178,-0.3572801476875276,0.23052566579529105,-0.04046094154630707,0.2830245566886821,-0.3395853645056519,right,Idle,Idle,Idle,Idle
1025_1,19020,00:04:57.187500,-1.2180407719626318,1.1144561233356687,0.365155807162512,2.402475083150264,3.7235244130577705,1.6217743570527867,-0.20043955460818322,-0.15975766415301498,0.13561165758600613,0.045900444833329196,0.252342164974472,-0.24053402510673727,right,Idle,Idle,Idle,Idle
1025_1,19021,00:04:57.203125,-1.1706780425705958,1.0944371675017337,-0.5636953021285488,2.489687339431782,3.4667325101144897,1.872428072042977,-0.1440931543967204,-0.06352526501504585,0.0341469397246029,0.08908113802314731,0.20722100068886895,-0.18110322146738847,right,Idle,Idle,Idle,Idle
1025_1,19022,00:04:57.218750,-0.7825391302673425,0.7137376481523028,-1.1568800864894773,2.44123608594205,3.0988564693811376,2.1088400986814517,-0.0288265302838946,-0.04539746748413998,0.008338850419588139,0.14089796985092906,0.1945870746889001,-0.12959652497995286,right,Idle,Idle,Idle,Idle
1025_1,19023,00:04:57.234375,0.1388607825011656,0.4694751895153827,-1.4903034631781795,2.3766344146224068,3.003641494132505,2.288285371913065,-0.07494234570557104,-0.05744751857985831,-0.04409223299072098,0.19271480167871083,0.1458562172604488,-0.10186214994825676,right,Idle,Idle,Idle,Idle
1025_1,19024,00:04:57.250000,0.37624629645533986,-0.1106058045454147,-1.6892322501928636,2.198979818493388,2.974788471329889,2.3965222033861013,-0.27863521411030306,0.0026045517132201376,-0.067438002228364,0.24453163350649257,0.07366235440348393,-0.08601393564443041,right,Idle,Idle,Idle,Idle
1025_1,19025,00:04:57.265625,0.40552086746384836,-0.3413601210927646,-2.0431238068575546,1.9631837181766907,2.7266524752273926,2.4876690088370794,-0.30417524496429016,0.1113888228152087,-0.12902039311550553,0.27475811873936523,-0.047262365881932236,-0.08997598922038699,right,Idle,Idle,Idle,Idle
1025_1,19026,00:04:57.281250,0.9229280677299542,-0.5566826389449495,-2.6532171680646544,1.6304851108805287,2.4179251312394032,2.519000723210853,-0.1781182154972672,0.2666422614665529,-0.11739766502640586,0.30066653465325616,-0.15735800673880365,-0.050355453460821126,right,Idle,Idle,Idle,Idle
1025_1,19027,00:04:57.296875,1.4671923982557866,-0.7305225416512232,-2.9973545914065824,1.2784060021884736,2.3053983423092013,2.5246973985515395,-0.04676040562808544,0.28433470350355167,-0.08753451513937328,0.2877123266963107,-0.19886947788155848,0.009075350178527675,right,Idle,Idle,Idle,Idle
1025_1,19028,00:04:57.312500,1.871874432659947,-0.9492168907672418,-3.6778477210769296,0.7615926316313285,2.4006133175578337,2.561725788265999,-0.2616583247884775,0.2548604596507828,-0.09866984842915019,0.21430514827361988,-0.2927214995956128,0.0645441002419199,right,Idle,Idle,Idle,Idle
1025_1,19029,00:04:57.328125,1.9851673590906904,-1.1503222177043944,-3.8890875004155103,0.2415491775082014,2.606912430596537,2.5588774505956566,-0.4258390818135535,0.0240012553259638,-0.04813886547349759,0.17544252440278357,-0.39018321445251536,0.09227847527361599,right,Idle,Idle,Idle,Idle
1025_1,19030,00:04:57.343750,1.413419263353873,-0.8524735693905686,-3.240143668583434,-0.2365031902571577,2.7280951263675237,2.473427320485364,-0.27904199068931673,-0.08916793637809771,-0.06163306289452649,0.15817024712685632,-0.5038885484522351,0.2151021361282702,right,Idle,Idle,Idle,Idle
1025_1,19031,00:04:57.359375,0.20924907044173816,-0.3819082015931589,-1.7185139259421855,-0.717785641588499,2.4871723859656814,2.262650332879977,-0.2540304684325673,-0.07468772498618723,-0.06278820068555493,0.14089796985092906,-0.5941308770234411,0.3498119577107941,right,Idle,Idle,Idle,Idle
1025_1,19032,00:04:57.375000,-0.6800913198617934,0.1340482940609304,-1.0539167106655973,-1.0181834132248395,2.2000848090796534,2.1544135014069408,-0.27958450691619013,-0.021867873637137932,-0.02942276657443288,0.08908113802314731,-0.6717392795946784,0.4964079400211878,right,Idle,Idle,Idle,Idle
1025_1,19033,00:04:57.390625,-1.4701827012314719,0.8913608667547983,-0.8620004343142409,-1.3702625219168945,1.765846815900285,2.1059917610111083,-0.033263510301727015,-0.05846618563506852,-0.11635654291509806,0.06749079142823824,-0.7204701370231297,0.5479146365086234,right,Idle,Idle,Idle,Idle
1025_1,19034,00:04:57.406250,-2.0859635409944124,1.600370055254838,-1.0461563270105583,-1.7255717141749316,1.5552197494411892,2.1572618390772837,0.010605111674956336,-0.10390009596720462,-0.12381066947634892,0.03294623687638375,-0.7078362110231609,0.5875351722681893,right,Intake,Intake-Eat,Right,Hand
1025_1,19035,00:04:57.421875,-2.586038361521047,2.176383826780819,-0.8127190884591131,-2.038889820075201,1.396528124026802,2.313920410946152,0.00694077238616228,-0.17869515814553488,-0.12194721352190471,-0.001598317675470753,-0.7006168247374643,0.6073454401479722,right,Intake,Intake-Eat,Right,Hand
1025_1,19036,00:04:57.437500,-2.9243399402517074,2.484120863026431,-0.20521865983591453,-2.436190098691006,1.22918059177163,2.658569269057664,0.17798554105010295,-0.1778816382596775,-0.15189386723384485,0.0027197516435110616,-0.6735441261661025,0.6073454401479722,right,Intake,Intake-Eat,Right,Hand
1025_1,19037,00:04:57.453125,-3.082975544971093,2.194126806790473,0.13359994235305162,-2.6945967839695784,1.2176393826505836,3.048791529894664,0.2904446505817246,-0.21504528173571055,-0.054660206966072135,0.007037820962492876,-0.6248132687376512,0.571686957964363,right,Intake,Intake-Eat,Right,Hand
1025_1,19038,00:04:57.468750,-3.5581923049760995,1.8014504723665339,0.5690539550328217,-2.9207026335883293,1.005569665051357,3.3678053489730875,0.2502412146036209,-0.3327226534386119,0.041129363134690476,-0.018870594951398003,-0.5417903264521415,0.5399905293567102,right,Intake,Intake-Eat,Right,Hand
1025_1,19039,00:04:57.484375,-3.0427434373828413,1.3945376338508924,0.6557159593350624,-3.033755558397705,0.721367390445591,3.6440941029963656,0.04246704303122708,-0.4095907909404047,0.2710823792387541,-0.001598317675470753,-0.518327321023628,0.5598007972364932,right,Intake,Intake-Eat,Right,Hand
1025_1,19040,00:04:57.500000,-2.0715220488645896,1.0358493500537935,0.3384477608124518,-3.1532686503390446,0.6146112060759124,3.914686181678957,0.01919227972641145,-0.5213786119791486,0.3563484609085091,0.019992028919438312,-0.5147176278807798,0.5914972258441459,right,Intake,Intake-Eat,Right,Hand
1025_1,19041,00:04:57.515625,-1.3100753930513616,0.7319104786587082,-0.27371405724980324,-3.156498733905027,0.5453639513496342,4.085586441899541,-0.012181684412748743,-0.49606831456281836,0.4995660006884015,0.06317272210925644,-0.5056933950236592,0.6152695472998854,right,Intake,Intake-Eat,Right,Hand
1025_1,19042,00:04:57.531250,-0.6581046864987142,0.07616512969753941,-0.7601872535849004,-3.2630914915824376,0.6578907402798361,4.1482498706470885,0.13449043922602713,-0.18153075524211162,0.3149570794813462,0.10203534598009276,-0.4858400827379938,0.5954592794201025,right,Intake,Intake-Eat,Right,Hand
1025_1,19043,00:04:57.546875,0.1378561732953009,-0.6909882254924471,-0.7172530086021914,-3.3309232464680636,0.8136970634139618,4.0884347795698845,0.21052587613813598,0.032235569572845214,0.13193987620640424,0.10635341529907456,-0.399207447309636,0.5835731186922327,right,Intake,Intake-Eat,Right,Hand
1025_1,19044,00:04:57.562500,0.5797036320453492,-1.49242783687482,-0.9391708729049763,-3.3438435807319915,0.9521915728665179,3.9260795323603292,0.19953454852508243,0.0818124079958594,-0.06870794741712007,0.11067148461805638,-0.33784266388121587,0.5677249043884063,right,Intake,Intake-Eat,Right,Hand
1025_1,19045,00:04:57.578125,0.23687895990704474,-2.224699402171446,-1.089477490300776,-3.3535338314299388,1.0445212458348885,3.7352409084473437,0.3320644143930454,0.1677577457767863,-0.09420324740889942,0.10635341529907456,-0.22774702302434438,0.5281043686288406,right,Intake,Intake-Eat,Right,Hand
1025_1,19046,00:04:57.593750,1.2772824967198542,-3.056839497898094,-1.3877120594145507,-3.4698168398052958,0.8872722715606322,3.4760421804461243,0.23189005686686182,0.09512310114287685,-0.08981847624428313,0.06317272210925644,-0.12126107531032124,0.4924458864452313,right,Intake,Intake-Eat,Right,Hand
1025_1,19047,00:04:57.609375,1.37279356278441,-3.901040906935537,-0.8533912853238284,-3.3599939985619027,0.9954711070704416,3.1598766990380436,0.2009698779764413,0.043969752122205545,-0.13529722048685217,-0.018870594951398003,-0.0526769055962046,0.48848383286927466,right,Intake,Intake-Eat,Right,Hand
1025_1,19048,00:04:57.625000,0.945043172429092,-4.314805760246035,-1.3564607203385708,-3.2986224108082416,0.8815016670001089,2.8636495813223646,0.16983156388174844,-0.06407094105434624,-0.1629397195398955,-0.07068742677917976,0.04297996268927386,0.4805597257173615,right,Intake,Intake-Eat,Right,Hand
1025_1,19049,00:04:57.640625,1.0084865992393446,-4.263557712517785,-1.018773847360614,-3.198489820262795,0.6550054379995744,2.59020916496943,0.141018538374375,-0.2294952130359584,-0.0581887139607743,-0.10091391201205245,0.10434474611769398,0.4726356185654483,right,Intake,Intake-Eat,Right,Hand
1025_1,19050,00:04:57.656250,0.9534220351698103,-4.312987214329697,-0.7128892974383898,-3.0854368954534195,0.4991991148654489,2.259801995209634,0.20050960740255971,-0.1886135433152626,-0.0660708906339173,-0.12250425860696151,0.1296125981176317,0.4726356185654483,right,Intake,Intake-Eat,Right,Hand
1025_1,19051,00:04:57.671875,0.15970429650437995,-4.32554522180911,-0.37130847425136826,-2.89163188149449,0.25539107218334495,2.006299942549101,0.1113164197856593,-0.12686772934351506,-0.06163693157302879,-0.17432109043474325,0.1530756035461453,0.45282535068566543,right,Intake,Intake-Eat,Right,Hand
1025_1,19052,00:04:57.687500,0.03152537294689195,-3.646393074408645,-0.4797905929515332,-2.5557031906323457,-0.22645440862033986,1.7271628508554804,0.08901718352598403,-0.034184687252586936,-0.0095155669646187,-0.19591143702965233,0.18556284183177948,0.45678740426162195,right,Intake,Intake-Eat,Right,Hand
1025_1,19053,00:04:57.703125,1.1452024634835976,-3.167860082834431,-0.4781456338704126,-2.2553054189960053,-0.25242212914269413,1.516385863250093,-0.03998134637929165,-0.06122264543146208,-0.007045298696746724,-0.20022950634863415,0.1873676884032036,0.4647115114135351,right,Intake,Intake-Eat,Right,Hand
1025_1,19054,00:04:57.718750,1.286325104712433,-2.6837781979880733,-1.1378632175753385,-1.9452173966617181,0.026009540902548856,1.3882106680846553,-0.17127596258494587,-0.14562949129143696,0.06638678496557215,-0.19591143702965233,0.17653860897465887,0.45282535068566543,right,Intake,Intake-Eat,Right,Hand
1025_1,19055,00:04:57.734375,1.3088379487611528,-1.9142901460449333,-1.2571500003034424,-1.7481822991368068,0.4025414884766858,1.2173104078640713,0.059182036364552146,-0.09466150834395892,0.01612624083597523,-0.17863915975372507,0.13322229126047994,0.4290530292299259,right,Intake,Intake-Eat,Right,Hand
1025_1,19056,00:04:57.750000,0.9159397024570914,-1.6842918200064363,-0.696147034925516,-1.589908204403681,0.7545483666685993,1.0691968490062316,0.13735943689834096,-0.04191062473134357,0.01859898235467126,-0.17000302111576146,0.1458562172604488,0.3854704398944034,right,Intake,Intake-Eat,Right,Hand
1025_1,19057,00:04:57.765625,0.20786841173085838,-1.93651706345453,0.4604109581919294,-1.3670324383509123,1.0026843627710955,0.960960017533195,0.21052392557913127,-0.07271781272485044,-0.02894761004473227,-0.13977653588288874,0.12780775154620758,0.35377401128675073,right,Intake,Intake-Eat,Right,Hand
1025_1,19058,00:04:57.781250,-0.39422403683427376,-2.030755610140945,0.6469259508526602,-1.1409265887321614,1.0719316174973736,0.875509887422903,0.29145227128420986,-0.04147103216630332,-0.08131039196438543,-0.10523198133103426,0.14405137068902468,0.30226731479931507,right,Intake,Intake-Eat,Right,Hand
1025_1,19059,00:04:57.796875,-1.111925987465882,-1.9914324166621384,1.4064564412881457,-0.947121574773232,0.6881864142225826,0.6618845621471728,0.09153948425850282,-0.16492804015304816,-0.0034427414867396065,-0.06636935746019794,0.15849014326041763,0.2349124040080531,right,Intake,Intake-Eat,Right,Hand
1025_1,19060,00:04:57.812500,-1.1699775499865934,-1.744088393050004,1.2999485336089187,-0.7210157251544812,0.044764005724249156,0.4368658861900704,0.008693269312298952,-0.09424467856361574,0.015422326443008227,-0.014552525632416189,0.12419805840335933,0.1834057075206175,right,Intake,Intake-Eat,Right,Hand
1025_1,19061,00:04:57.828125,-0.6809405934136193,-1.5403464793808443,1.03637257128388,-0.5627416304213555,-0.434196172799174,0.26881396363982935,-0.07625969750958063,-0.05275119730386351,-0.012977700075499239,0.03726430619536556,0.05380904211781858,0.1239749038812687,right,Intake,Intake-Eat,Right,Hand
1025_1,19062,00:04:57.843750,0.6372673782610973,-1.4593519332460583,0.9910697544251038,-0.3430959479345689,-0.6044290073346076,0.08936869040821607,0.15823020866752774,-0.034415670082705525,-0.058004783290911625,0.07612693006620189,0.03756542297500149,0.07246820739383307,right,Intake,Intake-Eat,Right,Hand
1025_1,19063,00:04:57.859375,1.2342652767823008,-1.6139545155330004,0.6420270734875089,-0.14929093397563947,-0.29425901220648715,-0.04165484242756508,0.15714487688154036,-0.028963168453664766,-0.039336376368784225,0.0804449993851837,0.04297996268927386,0.02492356448235402,right,Intake,Intake-Eat,Right,Hand
1025_1,19064,00:04:57.875000,0.4775384812910796,-1.884840272920472,0.4562514812044928,0.0800449992090936,0.054862563705164714,-0.09862159583442645,0.025265540846120624,-0.05671607839930464,-0.024226158432443815,0.14089796985092906,0.01771211068933615,-0.0028108105493420835,right,Intake,Intake-Eat,Right,Hand
1025_1,19065,00:04:57.890625,-0.9058779765390598,-1.526645986260357,1.007040849099632,0.31261101595980884,0.16594670149523574,-0.17267837526334623,-0.03729156279118026,-0.057966941457192805,-0.0028049690846182244,0.20135094031667447,-0.007555741310601557,-0.022621078429125023,right,Intake,Intake-Eat,Right,Hand
1025_1,19066,00:04:57.906250,-0.6557795076184517,-1.6005879920811754,-0.026022418789477926,0.6646901246518638,0.0577478659854263,-0.2780668690660398,0.007170690028652806,0.13365236772414324,-0.06532956373726936,0.24021356418751078,-0.040042979596235755,-0.050355453460821126,right,Intake,Intake-Eat,Right,Hand
1025_1,19067,00:04:57.921875,-1.0926255416975474,-1.693918493227841,0.839318785385932,0.9134065592324899,0.06351847054594947,-0.4005453888907917,0.12407854830736112,0.17127743048953337,-0.09409583718149492,0.2229412869115835,-0.03282359331053926,-0.08205188206847382,right,Intake,Intake-Eat,Right,Hand
1025_1,19068,00:04:57.937500,-0.7257124976082767,-1.987684993324463,0.7583487888662505,1.1976539130389197,-0.37504747605381156,-0.4888438566714269,0.25940816792373195,0.20255694227368778,-0.03148435736523536,0.188396732359729,-0.002141201596329191,-0.09790009637230017,right,Intake,Intake-Eat,Right,Hand
1025_1,19069,00:04:57.953125,0.009730789020019774,-2.9970943571711217,0.41216525745242655,1.4625207654494565,-0.6664630063602317,-0.7537392600133322,0.23432357795384376,0.02049339261080829,-0.04757246281299385,0.12794376189398363,0.03937026954642561,-0.12959652497995286,right,Intake,Intake-Eat,Right,Hand
1025_1,19070,00:04:57.968750,-0.37556974611429017,-3.903978241738773,0.5498037859191948,1.78229903848169,-1.0314537448133223,-1.1069331311358728,0.16382198547346036,-0.09128027511826854,-0.019210320548619597,0.11498955393703819,0.05741873526066683,-0.16525500716356212,right,Intake,Intake-Eat,Right,Hand
1025_1,19071,00:04:57.984375,0.7868361022874234,-4.288891050752227,0.12503255309618752,2.244200988417138,-1.5782185269228926,-1.5968472104348805,-0.03871666627914118,-0.2053431906306139,0.07539962818704353,0.10203534598009276,0.07546720097490806,-0.18902732861930166,right,Intake,Intake-Eat,Right,Hand
1025_1,19072,00:04:58.000000,1.460968791806406,-4.425729357345189,0.6721340330391069,2.715793189050533,-1.8855032197707515,-2.203543134217954,-0.03243101897405117,-0.0336395926782783,0.010436071867420633,0.08908113802314731,0.05741873526066683,-0.19298938219525824,right,Intake,Intake-Eat,Right,Hand
1025_1,19073,00:04:58.015625,1.6162452006531283,-4.458851041442702,0.675964779611065,3.1809252225519633,-2.341380980052082,-2.781755681297597,0.15471416979592162,-0.030352396502219874,-0.13688802338984732,0.09339920734212913,0.08629628040345277,-0.21279965007504117,right,Intake,Intake-Eat,Right,Hand
1025_1,19074,00:04:58.031250,1.0440425717704958,-4.741719975435218,0.7273516230668511,3.633136921789465,-2.6125993943966708,-3.35996822837724,0.275515583733759,0.015186623170828162,-0.12638866559159,0.09339920734212913,0.13322229126047994,-0.2444960786826939,right,Intake,Intake-Eat,Right,Hand
1025_1,19075,00:04:58.046875,0.8224504540332397,-4.614518590273629,0.4759081739040235,3.9916761976134847,-2.813127902874851,-3.9182424117644814,0.20802930218584667,0.04640937111663989,0.004371827491862738,0.07612693006620189,0.18375799526035536,-0.2841166144422597,right,Intake,Intake-Eat,Right,Hand
1025_1,19076,00:04:58.062500,1.28071659903067,-4.184349835598167,0.35777481102722736,4.337295139173576,-2.7265688344670034,-4.522089997877212,0.15660031535382465,-0.037186511840753514,-0.00862493638630051,0.07180886074722007,0.18556284183177948,-0.3078889358979992,right,Intake,Intake-Eat,Right,Hand
1025_1,19077,00:04:58.078125,0.5095056812778355,-3.795577356595077,-0.2856126712445218,4.502029401038666,-2.7150276253459573,-5.074667505923768,-0.06601065716701224,-0.041283472916332796,0.023493410073022754,0.09771727666111094,0.15849014326041763,-0.31977509662586906,right,Intake,Intake-Eat,Right,Hand
1025_1,19078,00:04:58.093750,-0.3861353750021127,-2.8277550536706073,0.29312270202806545,4.7313653342233986,-3.183889245888465,-5.79244859885022,-0.03737903294117962,-0.02083280899687392,0.0033557932590566977,0.13657990053194724,0.1368319844033282,-0.3237371502018256,right,Intake,Intake-Eat,Right,Hand
1025_1,19079,00:04:58.109375,-0.46519222633579027,-1.7437637471623477,0.6085396819886095,4.792736921977059,-4.418798621840423,-6.672584938986229,0.1031586275939245,-0.09962750013307829,-0.08229842773460007,0.1797605937217654,0.14766106383187294,-0.3276992037777822,right,Intake,Intake-Eat,Right,Hand
1025_1,19080,00:04:58.125000,-1.0356777205284695,-0.560964829262897,0.07631404486965858,4.618312409414023,-5.686888974015391,-7.376124343560965,0.09569895630770633,-0.011907192377732856,0.009804046872483036,0.24021356418751078,0.14946591040329704,-0.3356233109296954,right,Intake,Intake-Eat,Right,Hand
1025_1,19081,00:04:58.140625,-1.7839658253833148,0.8028763350517361,-1.0567059525603102,4.172560877308485,-6.9694058375916645,-7.985668605014383,0.000706945329637181,-0.18170789321314526,0.06581520912770382,0.31362074261020156,0.15127075697472117,-0.3593956323854349,right,Intake,Intake-Eat,Right,Hand
1025_1,19082,00:04:58.156250,-1.4669560196308702,2.201017644667131,-1.848242132450098,3.620216587525537,-7.410857086471688,-8.36449751517001,-0.06601257613790726,-0.28948792444711924,0.20700006392380393,0.40430019830881964,0.10975928583196636,-0.3712817931133046,right,Intake,Intake-Eat,Right,Hand
1025_1,19083,00:04:58.171875,-0.9797657639012199,3.678413655738171,-1.9578599311906055,2.6641118519948184,-8.042738285848975,-9.031008530030288,-0.016668800439931027,-0.09600539131604945,0.1873827198466692,0.4992977233264196,0.05922358183209095,-0.387130007417131,right,Intake,Intake-Eat,Right,Hand
1025_1,19084,00:04:58.187500,-0.7761424153702091,5.248537242459551,-2.8453903832206793,1.6272550273145465,-8.114870842855515,-9.312993959394252,-0.1881974040856567,-0.03878925759537759,0.23037607033808744,0.5338422778782741,-0.003946048167753313,-0.3910920609930875,right,Intake,Intake-Eat,Right,Hand
1025_1,19085,00:04:58.203125,-0.28486832185342315,6.261609020943752,-3.4360038074191444,0.6905307931797211,-7.83355387053001,-9.364264037460428,0.002815720318604462,-0.0681908723566627,-0.0008695617885070512,0.5727049017491103,-0.06711567816759757,-0.36335768596139145,right,Intake,Intake-Eat,Right,Hand
1025_1,19086,00:04:58.218750,-0.5422461820587368,6.798175692251616,-2.7417075010818466,-0.19774218746537184,-7.4757763877775725,-9.187667101899157,0.0859459021179486,-0.027899385480107865,-0.06006850395616384,0.5640687631111467,-0.04184782616765987,-0.33166125735373875,right,Intake,Intake-Eat,Right,Hand
1025_1,19087,00:04:58.234375,-0.8878924460779303,6.85261383575144,-2.4442684711278035,-0.8049978978700172,-6.97950439557258,-8.874349958161421,0.022213737715501385,0.00553118989421257,-0.03350514731120825,0.5295242085592923,0.0014684915465190524,-0.3078889358979992,right,Intake,Intake-Eat,Right,Hand
1025_1,19088,00:04:58.250000,-0.5349906091572145,6.933620446535651,-1.8477454434494318,-1.4090235247086802,-6.477461798807065,-8.355952502158981,0.09100750957894514,-0.02406456225851732,0.027785608796952504,0.4777073767315105,0.030346036689305,-0.28807866801821636,right,Intake,Intake-Eat,Right,Hand
1025_1,19089,00:04:58.265625,-0.8851625621926806,6.391474542133905,-1.130485869939742,-1.7255717141749316,-5.7402670662002295,-7.589749668836696,-0.09848282775170841,-0.141999868214287,0.024602620833712324,0.4172544062657651,-0.0003363550249050701,-0.27223045371439,right,Intake,Intake-Eat,Right,Hand
1025_1,19090,00:04:58.281250,-0.5469750770056668,5.9415486493820024,-1.0484609123176234,-1.9904385665854682,-4.532768061910756,-6.570044782853877,-0.1704649340386782,-0.020941111019080916,0.044645706041518636,0.3524833664810379,-0.0364332864533875,-0.24053402510673727,right,Intake,Intake-Eat,Right,Hand
1025_1,19091,00:04:58.296875,-1.7097009298778865,5.351773248998849,-0.830363673965682,-2.0033589008493973,-3.267563012016051,-5.536098208519344,0.029148110168730552,0.026027298016756444,-0.061757950735301485,0.2618039107824199,-0.07613991102471819,-0.18110322146738847,right,Intake,Intake-Eat,Right,Hand
1025_1,19092,00:04:58.312500,-2.35332640857571,4.972261763303253,-0.7624824247486947,-1.9484474802277005,-2.6919452071038648,-4.972127349791417,0.09186838390495733,0.016567051721128368,-0.16406932388345213,0.16680638576481993,-0.054481752167628725,-0.10978625710016991,right,Intake,Intake-Eat,Right,Hand
1025_1,19093,00:04:58.328125,-2.507430581506031,4.463259267707797,-0.09323635549224765,-1.8806157253420752,-1.9143562425733673,-4.277132958227708,0.12818584220483167,0.09387786945964278,-0.22248269409410576,0.050218514152311,-0.007555741310601557,-0.04639339988486454,right,Intake,Intake-Eat,Right,Hand
1025_1,19094,00:04:58.343750,-3.135998177128269,3.0588809915910247,0.7991819151436023,-1.835394555418325,-1.2896882988967342,-3.6163186187081164,-0.09361377232954023,-0.021149809496749095,-0.17470469230016747,-0.07500549609816157,0.005078184689367296,0.0011512430266145046,right,Intake,Intake-Eat,Right,Hand
1025_1,19095,00:04:58.359375,-3.0854815614906284,2.53533343378694,1.1794155337049832,-1.4897756138582343,-0.705414587143763,-2.7760590059569106,-0.08392063678319042,-0.051587288122667246,0.009097760687057508,-0.20022950634863415,0.010492724403639662,0.07643026096978965,right,Intake,Intake-Eat,Right,Hand
1025_1,19096,00:04:58.375000,-2.1029168616461487,2.734832151606843,0.690237323753082,-1.1926079257878759,0.0014844715203253785,-2.112396328766976,-0.005794642939623835,-0.07718940440493731,0.007977121722321566,-0.29090896204725225,0.0014684915465190524,0.13982311818509505,right,Intake,Intake-Eat,Right,Hand
1025_1,19097,00:04:58.390625,-1.684066561124415,2.569490447243728,-0.7304902047059437,-1.073094833846536,0.9709460376882181,-1.400311911181209,-0.10002835219612251,-0.03262418896594687,-0.00801080616959062,-0.3902245563838339,0.00868787783221554,0.19529186824848724,right,Intake,Intake-Eat,Right,Hand
1025_1,19098,00:04:58.406250,-1.731905273802925,2.3575116542445804,-1.2683805932125647,-0.9858825775650178,1.5884007256641974,-0.8990044812008285,-0.01969198652283178,-0.0868965692805751,-0.025423115256359728,-0.45499559616856106,-0.0364332864533875,0.2111400825523136,right,Intake,Intake-Eat,Right,Hand
1025_1,19099,00:04:58.421875,-3.3243305094632336,2.007307018265564,0.45825315974356323,-0.8986703212834997,1.5191534709379195,-0.6625924545623539,-0.01673173269164032,-0.11788748444973635,0.019407955714805334,-0.480904012082452,-0.07433506445329406,0.20321597540040043,right,Intake,Intake-Eat,Right,Hand
1025_1,19100,00:04:58.437500,-3.885985728060272,0.6369885576164445,0.7393251295584559,-0.9535817419051964,0.8079264588534386,-0.3236402717915289,0.1562383424222,-0.059593696118027464,-0.04854818281649125,-0.48954015072041557,-0.0851641438818388,0.2151021361282702,right,Intake,Intake-Eat,Right,Hand
1025_1,19101,00:04:58.453125,-2.691235508115643,0.127748495286672,0.4013842823972577,-0.8211483156999279,0.46746078978257144,0.10361037875993141,-0.00326089342279242,-0.06879557635450034,-0.05221249539759968,-0.4852220814014338,-0.10140776302465589,0.22302624328018333,right,Intake,Intake-Eat,Right,Hand
1025_1,19102,00:04:58.468750,-1.2951517182168935,0.5797834279477628,-0.8013915554425252,-0.679024638796713,0.6477921822989205,0.4852876265859026,-0.09790083985422364,-0.05609484669496667,-0.07321890350954394,-0.4463594575305974,-0.13028530816744185,0.2349124040080531,right,Intake,Intake-Eat,Right,Hand
1025_1,19103,00:04:58.484375,-0.5803175413590267,0.8721920222166624,-1.2366417529099383,-0.7307059758524276,1.0950140357394662,0.7273963285650634,0.06051608188985153,-0.08456722098154373,-0.055327691959082506,-0.3859064870648521,-0.14111438759598657,0.2388744575840097,right,Intake,Intake-Eat,Right,Hand
1025_1,19104,00:04:58.500000,0.011616577126219767,0.9356639705617741,-1.2273603143629583,-0.7953076471720706,1.4888577969951726,0.8470265107194723,0.06149362988754966,-0.0852826326582309,-0.02163949788705233,-0.3384077245560521,-0.11404168902462475,0.2349124040080531,right,Intake,Intake-Eat,Right,Hand
1025_1,19105,00:04:58.515625,-1.2769197870724356,0.3290535037627527,0.32315787691230213,-0.885749987019571,1.6244670041674674,0.7758180689608956,0.01876718591413521,-0.06086812635970138,-0.029931745219992062,-0.27363668477132497,-0.12126107531032124,0.2111400825523136,right,Idle,Idle,Idle,Idle
1025_1,19106,00:04:58.531250,-1.8898927615945047,-0.46417876704197264,0.8905531994200357,-0.8954402377175175,1.145506825644044,0.6932162765209465,0.06194126751155557,-0.1515452460058763,-0.01255486430591753,-0.20886564498659776,-0.11945622873889711,0.2111400825523136,right,Idle,Idle,Idle,Idle
1025_1,19107,00:04:58.546875,-0.8548709716748362,-0.6561534871358043,0.9614179854747323,-0.8372987335298386,0.5352653933687187,0.667581237487859,0.012354259809553087,-0.09341168414463821,-0.029408358746840956,-0.13114039724492516,-0.10321260959608002,0.2151021361282702,right,Idle,Idle,Idle,Idle
1025_1,19108,00:04:58.562500,-0.05298816389253286,-0.20254820414286515,0.2589613276686667,-0.7565466443802847,0.43716511583982476,0.7103063025430051,0.13232929582649577,-0.13001837792361257,-0.047735432022188745,-0.07932356541714339,-0.07974960416756643,0.23095035043209652,right,Idle,Idle,Idle,Idle
1025_1,19109,00:04:58.578125,0.036622834613255266,0.05357479861882586,0.15982687962406572,-0.6951750566266239,0.5136256262667568,0.6875196011802605,-0.008877099473530771,-0.0896015823405319,-0.03998008626370176,-0.036142872227325255,-0.05989629188190109,0.24679856473592288,right,Idle,Idle,Idle,Idle
1025_1,19110,00:04:58.593750,0.3399737434143198,-0.03102098325005444,0.04592773792147429,-0.6305733853069808,0.5482492536298958,0.6447945361251145,0.029626693982987545,-0.07555153024527332,-0.0731365246828679,-0.010234456313434375,-0.047262365881932236,0.2626467790397492,right,Idle,Idle,Idle,Idle
1025_1,19111,00:04:58.609375,0.06470052607419627,-0.12701023011424648,0.6713364447668722,-0.5013700426676946,0.5742169741522501,0.58497944504791,0.027724758018196276,-0.051979536597496385,0.024847256369880534,0.03294623687638375,-0.038238133024811626,0.2864191004954887,right,Idle,Idle,Idle,Idle
1025_1,19112,00:04:58.625000,-0.2128770407735647,-0.5176885991147627,1.165592529346615,-0.3818569507263548,0.4616901852220483,0.5394060423224208,0.10773593763414907,-0.01599453061290906,-0.001150873612507288,0.07180886074722007,-0.0364332864533875,0.31019142195122823,right,Idle,Idle,Idle,Idle
1025_1,19113,00:04:58.640625,-0.10431294283155916,-0.32554068408802406,0.995410465337576,-0.2526536080870685,0.3347368848905385,0.5821311073775669,-0.17129090486794704,-0.08525069153835083,0.019208796850105642,0.11067148461805638,-0.045457519310508114,0.31415347552718487,right,Idle,Idle,Idle,Idle
1025_1,19114,00:04:58.656250,-0.17460989800590673,0.15425321648373502,0.4652477892441644,-0.18159176963546106,0.4184106510181245,0.6476428737954576,0.11476041661010504,-0.12080501791457479,-0.05209198930007128,0.14089796985092906,-0.05628659873905285,0.30226731479931507,right,Idle,Idle,Idle,Idle
1025_1,19115,00:04:58.671875,-0.14447969835592267,0.22955876280354337,0.3091224745583155,-0.19451210389938967,0.37368846567406994,0.6504912114658006,0.11556039263135424,-0.08697246420805049,-0.012975377637112467,0.14521603916991088,-0.014775127596298045,0.30226731479931507,right,Idle,Idle,Idle,Idle
1025_1,19116,00:04:58.687500,0.21382770893056394,0.4093683376711229,0.10349396047352266,-0.20097227103135398,0.3996561861964242,0.6447945361251145,0.09604126080776966,-0.103320027361395,-0.05209840780871125,0.15817024712685632,-0.012970281024873923,0.31415347552718487,right,Idle,Idle,Idle,Idle
1025_1,19117,00:04:58.703125,-0.024133440802256753,0.6089338257511706,-0.25261427370077333,-0.18805193676742538,0.5670037184515961,0.6789745881692313,0.04159610621886497,-0.0724909557757085,-0.03581919730338025,0.1538521778078745,-0.023799360453418655,0.29830526122335854,right,Idle,Idle,Idle,Idle
1025_1,19118,00:04:58.718750,0.05719501873034029,0.6291224653216937,0.014694322521436242,-0.24296335738912203,0.43716511583982476,0.5906761203885961,0.09766665932957126,-0.027642370047150127,-0.08169563780219322,0.1538521778078745,-0.04184782616765987,0.2784949933435755,right,Idle,Idle,Idle,Idle
1025_1,19119,00:04:58.734375,0.2598507628268423,0.4810240020919561,-0.019248953665017107,-0.2784942766149257,0.4414930692602172,0.5251643539707055,0.17165892953423723,-0.1551745981568911,0.013188255285263389,0.11930762325602001,0.005078184689367296,0.2586847254637926,right,Idle,Idle,Idle,Idle
1025_1,19120,00:04:58.750000,0.12671055072068302,0.2935873136452301,0.06952194985401741,-0.29141461087885434,0.5222815331075416,0.5280126916410486,0.008878421945910013,-0.10157834945395876,0.0273846890546247,0.11498955393703819,0.010492724403639662,0.22302624328018333,right,Idle,Idle,Idle,Idle
1025_1,19121,00:04:58.765625,-0.11224701093043433,0.03417259526219795,0.18384428327189406,-0.28495444374689005,0.5972993923943428,0.5280126916410486,0.0402333173110934,-0.05259427559580871,-0.021421410888155273,0.10203534598009276,-0.023799360453418655,0.19529186824848724,right,Idle,Idle,Idle,Idle
1025_1,19122,00:04:58.781250,0.04694431056253874,0.058270376072059725,-0.17603220588932297,-0.25911377521903284,0.6045126480949967,0.5564960683444794,0.09079681960316452,-0.07144609047963925,-0.025147600174985803,0.09339920734212913,-0.03101874673911514,0.17944365394466089,right,Idle,Idle,Idle,Idle
1025_1,19123,00:04:58.796875,-0.09046196970728035,0.15662882249652807,-0.31587409475731715,-0.29141461087885434,0.5785449275726425,0.5935244580589392,0.1448244602501549,-0.047931269443118506,-0.04511939388537989,0.050218514152311,-0.021994513881994533,0.17944365394466089,right,Idle,Idle,Idle,Idle
1025_1,19124,00:04:58.812500,-0.010579809825095599,0.024662007212017705,-0.14878900143186063,-0.3818569507263548,0.5395933467891111,0.6818229258395743,0.14212158810872724,-0.03687021535734001,-0.08322889210066059,0.019992028919438312,-0.012970281024873923,0.17151954679274772,right,Idle,Idle,Idle,Idle
1025_1,19125,00:04:58.828125,-0.3487405496871297,-0.09430558065396949,0.20657584111721158,-0.42061795351814063,0.5929714389739503,0.7501830299278079,0.0588874966993165,0.006010521295270933,0.017098571813614807,-0.018870594951398003,0.01771211068933615,0.16359543964083456,right,Idle,Idle,Idle,Idle
1025_1,19126,00:04:58.843750,-0.261429447237298,-0.029312800249712917,0.54637548868656,-0.46906920700787297,0.4515916272411327,0.7131546402133482,-0.016765647590686026,-0.08007276080834128,0.03518236680838024,-0.03182480290834344,0.0068830312607914175,0.1477472253370082,right,Idle,Idle,Idle,Idle
1025_1,19127,00:04:58.859375,0.1700192891338805,0.13807958876486975,0.1137436721272718,-0.4981399591017123,0.3318515826102769,0.6163111594216837,0.12952422730541413,-0.0025745056535290667,0.09257389300711902,-0.027506733589361627,-0.014775127596298045,0.1239749038812687,right,Idle,Idle,Idle,Idle
1025_1,19128,00:04:58.875000,0.6992213382727857,0.20297656151153254,-0.381657010405687,-0.5950424660811771,0.3318515826102769,0.502377652607961,0.302334799870377,-0.024684489897280077,0.026008689496570304,-0.062051288141216125,0.003273338117943174,0.09624052884957258,right,Idle,Idle,Idle,Idle
1025_1,19129,00:04:58.890625,0.6330291000459629,0.10223348391452868,-0.3856598842776477,-0.6725644716647488,0.38811497707537784,0.38274747045355206,0.1372504411325319,-0.07093895670872484,-0.03979185915984715,-0.08364163473612518,0.033955729832153246,0.0645441002419199,right,Idle,Idle,Idle,Idle
1025_1,19130,00:04:58.906250,0.10684170820338931,-0.033417939340355994,-0.03203006002907321,-0.6822547223626952,0.275588188145176,0.28875232733223083,0.14965790079435887,-0.11080223575966065,-0.0595337249858971,-0.09659584269307063,0.032150883260729124,0.040771778786180365,right,Idle,Idle,Idle,Idle
1025_1,19131,00:04:58.921875,0.2069886664102727,-0.1688258511126329,-0.24116019306976347,-0.6434937195709094,0.10102740018935008,0.24602726227708485,0.14931947600742113,-0.05412111439702063,-0.022594191720584324,-0.10523198133103426,0.04297996268927386,-0.0028108105493420835,right,Idle,Idle,Idle,Idle
1025_1,19132,00:04:58.937500,0.4381811669368291,-0.33804242583869937,0.06421837867125316,-0.46906920700787297,-0.07353338776647586,0.2317855739253695,-0.041673958763735426,-0.03847941357289402,-0.0456871167988537,-0.10091391201205245,0.046589655832122094,-0.03054518558103819,right,Idle,Idle,Idle,Idle
1025_1,19133,00:04:58.953125,0.3345596292176966,-0.3866450618855743,0.679100499759648,-0.24296335738912203,0.017353634061764097,0.2203922232439972,0.0833713129350738,-0.0594694555566001,0.008375519255929352,-0.09659584269307063,0.03576057640357737,-0.04243134630890795,right,Idle,Idle,Idle,Idle
1025_1,19134,00:04:58.968750,-0.6127411665783057,-0.5857756272281149,1.4011696229208037,-0.15898118467358593,-0.02592590014215968,0.1833638335295373,0.043015662287531016,-0.023985401944417176,-0.0017232231622900792,-0.09659584269307063,0.030346036689305,-0.04639339988486454,right,Idle,Idle,Idle,Idle
1025_1,19135,00:04:58.984375,-0.026117314765611077,-0.47886828360048594,0.7625271308400894,-0.08468926265599637,0.014468331781502513,0.20045385955159573,0.1419678978298988,-0.04832183499220176,-0.018314163747102395,-0.10091391201205245,0.032150883260729124,-0.050355453460821126,right,Idle,Idle,Idle,Idle
1025_1,19136,00:04:59.000000,-0.0025532364369703635,-0.22301779359040444,0.1981804111503849,0.11880600200087948,0.32896628033001535,0.31438736636531844,-0.006847050449624851,-0.05418978217681779,0.025708736656146744,-0.09227777337408882,0.06824781468921157,-0.03846929273295136,right,Idle,Idle,Idle,Idle
1025_1,19137,00:04:59.015625,-1.4379598865752996,-0.535172788818272,0.04611155316747024,-0.10083968048590713,0.5915287878338197,0.6761262504988882,-0.10529650235038022,-0.15539444166302357,0.03212857807325455,-0.07500549609816157,0.05019934897497034,-0.050355453460821126,right,Idle,Idle,Idle,Idle
1025_1,19138,00:04:59.031250,-1.4354992959894666,-0.3736856414212805,0.5475716599103534,-0.12345026544778223,-0.37360482491368074,0.4767426135748734,0.1851623371037212,-0.14746511309891594,-0.09706629100448129,-0.014552525632416189,0.04297996268927386,-0.04639339988486454,right,Idle,Idle,Idle,Idle
1025_1,19139,00:04:59.046875,0.21303122631627708,0.2771400303706695,-0.3288229069840891,-0.1848218532014432,-0.32743998842949534,0.49383263959693174,0.0741651364472629,-0.005424825311323267,0.06338789215635336,0.015673959600456498,0.048394502403546216,-0.03846929273295136,right,Idle,Idle,Idle,Idle
1025_1,19140,00:04:59.062500,-0.9312405794701349,0.0839017456889723,0.814844091492381,-0.09760959691992499,-0.4010151965761658,0.5963727957292823,0.24232288958991793,-0.053567663525900824,-0.03986944309044649,0.041582375514347375,0.04478480926069798,-0.05431750703677771,right,Idle,Idle,Idle,Idle
1025_1,19141,00:04:59.078125,-1.2525921396437154,0.06770897622293987,1.4150401614226096,0.03482382928534341,0.020238936342025685,0.792908094982954,0.07794470041869637,0.04957209400269492,-0.044511348602089384,0.06749079142823824,0.06102842840351507,-0.09790009637230017,right,Idle,Idle,Idle,Idle
1025_1,19142,00:04:59.093750,-2.191571829995405,-0.08484877159278717,1.6891274823396136,0.18663775688650475,0.10102740018935008,0.9638083552035381,-0.008880053449036838,-0.042331046650442995,0.011418695298677355,0.09339920734212913,0.0628332749749392,-0.11771036425208309,right,Idle,Idle,Idle,Idle
1025_1,19143,00:04:59.109375,-2.6620022174237095,-0.09036613085446468,1.7620749590209748,0.3642923530155233,-0.12691147995131516,1.200220381842013,-0.05482308749732931,-0.04005698032417083,0.004836408109759597,0.13657990053194724,0.05200419554639446,-0.12959652497995286,right,Idle,Idle,Idle,Idle
1025_1,19144,00:04:59.125000,-2.700935726145759,0.010868050348810734,2.054699181485816,0.5161062806166846,-0.4500653353406127,1.4166940447880858,0.08068544274728955,-0.02260571554115402,-0.025234945246839093,0.15817024712685632,0.032150883260729124,-0.12167241782803968,right,Idle,Idle,Idle,Idle
1025_1,19145,00:04:59.140625,-2.742402570831516,-0.06811439010116983,2.1844286742560293,0.7131413781415962,-0.8294825851950113,1.6701960974486192,0.09605072470513357,-0.1384495360147079,-0.02903864660395212,0.14953410848889268,0.05019934897497034,-0.12563447140399628,right,Idle,Idle,Idle,Idle
1025_1,19146,00:04:59.156250,-1.9992768509464096,0.07034480069040096,1.8722552344700207,0.8681853893087398,-0.9160416536028588,2.0119966178897872,0.06682037353912998,-0.04070762676416718,-0.0049075376607213205,0.16248831644583814,0.06824781468921157,-0.12959652497995286,right,Idle,Idle,Idle,Idle
1025_1,19147,00:04:59.171875,-1.7964023567152791,0.15904960720055403,1.6230923942975497,0.9683179798541867,-0.8150560737937033,2.313920410946152,0.048875629532340314,0.009780526712682565,-0.02047238757469734,0.1538521778078745,0.07366235440348393,-0.12959652497995286,right,Idle,Idle,Idle,Idle
1025_1,19148,00:04:59.187500,-1.4845314460756607,0.10846794886713364,1.382247624113776,1.1265920745873121,-0.7573500281884715,2.6443275807059483,0.024806329394183098,-0.046657514989970346,-0.018926581592032376,0.13657990053194724,0.07005266126063568,-0.12563447140399628,right,Idle,Idle,Idle,Idle
1025_1,19149,00:04:59.203125,-1.6999266287789325,0.23843405643633736,1.4536853401782128,1.2364149158307054,-0.7616779816088639,2.875042932003737,-0.03888006132324418,-0.0349081639368297,0.008083001812403071,0.13657990053194724,0.055613888689242705,-0.10978625710016991,right,Intake,Intake-Drink,Right,Cup
1025_1,19150,00:04:59.218750,-1.4119567144533265,0.19831436823287468,1.6194094920340407,1.4140695119597242,-0.8756474216791966,3.085819919609124,-0.05273460036345224,-0.038562107312245165,0.026599413303754836,0.11498955393703819,0.033955729832153246,-0.11374831067612651,right,Intake,Intake-Drink,Right,Cup
1025_1,19151,00:04:59.234375,-1.5031288578091442,0.06078457463144038,1.7826713476239173,1.5432728545990102,-0.9578785366666518,3.2567201798297085,0.12992784160320017,0.009883972880330905,-0.01649368173159872,0.13226183121296542,0.01951695726076027,-0.12167241782803968,right,Intake,Intake-Drink,Right,Cup
1025_1,19152,00:04:59.250000,-1.1929969811316785,0.066063931243025,1.4343543979664433,1.6272550273145465,-1.047322907354761,3.498828881808869,0.18616178192225263,-0.0861124638861796,-0.03489546589163864,0.13657990053194724,0.048394502403546216,-0.13355857855590944,right,Intake,Intake-Drink,Right,Cup
1025_1,19153,00:04:59.265625,-0.6956836629363936,0.29523860836716115,0.8918529153903931,1.6789363643702608,-1.0978156972593387,3.6583357913480805,-0.003296682338071868,-0.01861222743244227,0.02305037379725652,0.14089796985092906,0.041175116117849735,-0.12563447140399628,right,Intake,Intake-Drink,Right,Cup
1025_1,19154,00:04:59.281250,-0.5146881134206726,-0.019361062979844704,0.534383641224648,1.6563257794083857,-1.1612923474250936,3.8007526748652345,0.03448373899990521,0.04014624735585337,-0.026537849858340304,0.14089796985092906,0.028541190117880876,-0.12959652497995286,right,Intake,Intake-Drink,Right,Cup
1025_1,19155,00:04:59.296875,-0.24797393277234253,-0.10265118704493086,0.1293542898735265,1.6207948601825821,-1.180046812246794,3.931776207701015,0.0934903508812028,0.025763867226124365,-0.0007922358621402637,0.12362569257500182,0.005078184689367296,-0.12959652497995286,right,Intake,Intake-Drink,Right,Cup
1025_1,19156,00:04:59.312500,0.15515696646586202,-0.20234143583780023,-0.11551046130508584,1.636945278012493,-1.0833891858580307,4.079889766558855,0.1056685411707787,-0.11136726747921162,-0.08046933996925963,0.09339920734212913,0.026736343546456758,-0.1454447392837792,right,Intake,Intake-Drink,Right,Cup
1025_1,19157,00:04:59.328125,0.455024488105536,-0.2593295252295729,-0.11633651929218893,1.6757062808042789,-0.8467943988765807,4.16818823433949,0.07482955719488947,-0.15114044143488917,-0.05964762565112121,0.08908113802314731,0.01951695726076027,-0.15733090001164898,right,Intake,Intake-Drink,Right,Cup
1025_1,19158,00:04:59.343750,0.06097691878832078,-0.2375892717906017,-0.18571161169185565,1.7273876178599934,-0.8482370500167115,4.182429922691205,0.11895937795088027,-0.02047479555173934,-0.021258253309537758,0.07612693006620189,0.032150883260729124,-0.16525500716356212,right,Intake,Intake-Drink,Right,Cup
1025_1,19159,00:04:59.359375,-0.07982950242356941,-0.3126983517734934,-0.10814680420305346,1.7467681192558864,-0.9391240718449515,4.179581585020863,0.06751593936546546,-0.06471913672924075,-0.00588463484418242,0.050218514152311,0.05019934897497034,-0.15733090001164898,right,Intake,Intake-Drink,Right,Cup
1025_1,19160,00:04:59.375000,0.4351418216540043,-0.47531334819830584,-0.2049557547796495,1.8145998741415117,-0.90017249106142,4.1966716110429205,0.05873931622501859,0.051288900520383957,0.004863767307744487,0.019992028919438312,0.048394502403546216,-0.15733090001164898,right,Intake,Intake-Drink,Right,Cup
1025_1,19161,00:04:59.390625,0.4325379067190148,-0.6618620826746329,-0.3539956832594523,1.8210600412734756,-0.7977442601121337,4.171036572009833,0.001180147874974201,-0.1292188332878031,-0.02133120859424716,-0.005916386994452567,0.030346036689305,-0.15336884643569237,right,Intake,Intake-Drink,Right,Cup
1025_1,19162,00:04:59.406250,0.22166743974592643,-0.8474087531006884,-0.7298027740641979,1.7984494563116007,-0.8641062125581503,4.074193091218168,-0.08571476628907872,-0.0513262019008184,0.007898855956713573,-0.027506733589361627,0.026736343546456758,-0.15336884643569237,right,Intake,Intake-Drink,Right,Cup
1025_1,19163,00:04:59.421875,0.8487941837489702,-0.7281592065281547,-1.0028106694343275,1.8436706262353508,-0.7948589578318722,4.02007467548165,0.04036328716802584,-0.05376212852537833,-0.01892509921255534,-0.036142872227325255,0.003273338117943174,-0.1692170607395187,right,Intake,Intake-Drink,Right,Cup
1025_1,19164,00:04:59.437500,1.1429736240589632,-0.575693305188994,-1.3096786362760189,1.8501307933673152,-0.6938733780227168,3.9346245453713586,0.13325431117735634,-0.03747458838045351,-0.0252241133122854,-0.05773321882223431,0.010492724403639662,-0.1692170607395187,right,Intake,Intake-Drink,Right,Cup
1025_1,19165,00:04:59.453125,0.2094178344299618,-0.8563302178687495,-0.9187068376266048,1.801679539877583,-0.6491511926786621,3.84347773992038,-0.016459683642045052,-0.08369744855079475,-0.05300354691511577,-0.08364163473612518,-0.0003363550249050701,-0.1771411678914319,right,Intake,Intake-Drink,Right,Cup
1025_1,19166,00:04:59.468750,0.5213455793796683,-0.9668668396678058,-0.9107619235728072,1.7855291220476721,-0.7559073770483409,3.720999220095628,0.023890348348257675,-0.009557883848663594,0.00171595085903065,-0.07068742677917976,-0.0111654344534498,-0.16525500716356212,right,Intake,Intake-Drink,Right,Cup
1025_1,19167,00:04:59.484375,0.6333454399157199,-0.697891661618633,-0.8136721021321418,1.7435380356899042,-0.6765615643411471,3.558643972886073,-0.028027368866595112,0.005511723454806017,0.004565722391159195,-0.06636935746019794,-0.03282359331053926,-0.15336884643569237,right,Intake,Intake-Drink,Right,Cup
1025_1,19168,00:04:59.500000,0.11013322712483822,-0.9233959506140805,-0.7544219462740022,1.7144672835960646,-0.6534791460990544,3.4447104660723507,0.05203950718631492,-0.038107179474329504,-0.017073508005920324,-0.08364163473612518,-0.03101874673911514,-0.14148268570782263,right,Intake,Intake-Drink,Right,Cup
1025_1,19169,00:04:59.515625,0.46852242174700126,-0.7942893009659817,-1.0426706728990423,1.7047770328981182,-0.6448232392582697,3.313686933236569,-0.0721710809705357,-0.0104642528331402,-0.024741928734748418,-0.09227777337408882,-0.0364332864533875,-0.14148268570782263,right,Intake,Intake-Drink,Right,Cup
1025_1,19170,00:04:59.531250,0.21826047206445406,-0.9204556099874313,-1.032099632287546,1.7015469493321362,-0.6044290073346076,3.2253884654559344,0.061742023980387924,-0.035709018548791674,-0.02036651620701472,-0.11386811996899789,-0.045457519310508114,-0.1454447392837792,right,Intake,Intake-Drink,Right,Cup
1025_1,19171,00:04:59.546875,0.22772842810952873,-0.9382044213681747,-1.0965960429475357,1.6466355287104393,-0.6996439825832398,3.0715782312574085,0.12984668516349257,-0.05736573499609166,-0.04112624105449565,-0.11386811996899789,-0.020189667310570408,-0.1454447392837792,right,Intake,Intake-Drink,Right,Cup
1025_1,19172,00:04:59.562500,0.47578188496615187,-0.956188125637829,-1.183082579512334,1.5949541916547247,-0.6924307268825859,2.8978296333664813,0.1288990995904143,-0.14365376053243986,0.011350089977423674,-0.10091391201205245,-0.002141201596329191,-0.13355857855590944,right,Intake,Intake-Drink,Right,Cup
1025_1,19173,00:04:59.578125,0.29238196466973004,-0.9294574227186223,-1.0735836886420065,1.552963105296957,-0.6549217972391853,2.749716074508642,0.13343784826595365,-0.12493085470105687,0.04567697974501735,-0.10523198133103426,0.028541190117880876,-0.12563447140399628,right,Intake,Intake-Drink,Right,Cup
1025_1,19174,00:04:59.593750,0.13627820187380116,-0.9963274192352938,-0.8580783291630114,1.5045118518072245,-0.6390526346977466,2.6158442040025176,0.04389144091724229,-0.08323315695353464,0.03631788275570701,-0.09659584269307063,0.030346036689305,-0.11374831067612651,right,Intake,Intake-Drink,Right,Cup
1025_1,19175,00:04:59.609375,0.29434400268746325,-0.9164117256863041,-0.9045640346904726,1.45283051475151,-0.5986584027740844,2.462033969803992,-0.04675862646116058,-0.030204544257080586,-0.0027260531052915194,-0.08364163473612518,0.0068830312607914175,-0.12563447140399628,right,Intake,Intake-Drink,Right,Cup
1025_1,19176,00:04:59.625000,-0.011503160623254047,-1.0098677834258223,-0.9240343362059595,1.3591580913380275,-0.4962301718247981,2.285437034242722,-0.00036532220578374975,-0.16818452985868126,-0.006310716316510696,-0.087959704055107,-0.016579974167722163,-0.12959652497995286,right,Intake,Intake-Drink,Right,Cup
1025_1,19177,00:04:59.640625,0.02106905537568285,-0.7798079808429206,-1.0036529188770758,1.304246670716331,-0.4500653353406127,2.1031434233407653,0.06373489726463559,-0.0755068284571501,-0.028563223829195412,-0.06636935746019794,-0.021994513881994533,-0.12959652497995286,right,Intake,Intake-Drink,Right,Cup
1025_1,19178,00:04:59.656250,-0.06692420761088375,-0.9010558356848917,-0.9067662431761604,1.2202644980007948,-0.5351817526083296,1.9407881761312105,0.09339925268190066,0.041093200056277916,-0.07655889792104183,-0.07932356541714339,-0.007555741310601557,-0.13355857855590944,right,Intake,Intake-Drink,Right,Cup
1025_1,19179,00:04:59.671875,0.002208653004513739,-1.0094868007491449,-0.8536204598786022,1.1362823252852587,-0.5034434275254521,1.761342902899597,0.16526410009675618,-0.03388550506671294,-0.07715788147806824,-0.10091391201205245,0.03937026954642561,-0.13355857855590944,right,Intake,Intake-Drink,Right,Cup
1025_1,19180,00:04:59.687500,-0.0614881049694856,-0.7956524445425048,-0.7933833020596407,1.0490700690037404,-0.47459040472283626,1.6303193700638159,0.039563919473572726,-0.030071567573791314,-0.0040394902953100964,-0.087959704055107,0.06102842840351507,-0.13355857855590944,right,Intake,Intake-Drink,Right,Cup
1025_1,19181,00:04:59.703125,-0.0013748650762211414,-0.6617539255528923,-0.6734176724794664,0.9392472277603472,-0.41399905683734295,1.5220825385907792,-0.011433251708671125,-0.05207329242025297,0.08016942659969263,-0.07068742677917976,0.046589655832122094,-0.13752063213186602,right,Intake,Intake-Drink,Right,Cup
1025_1,19182,00:04:59.718750,-0.2130315004964391,-0.47164571165181546,-0.5184887162904839,0.8584951386107934,-0.36927687149328836,1.4053006941067137,0.05744197304838656,-0.01935513610175697,0.018680432629470636,-0.07932356541714339,0.033955729832153246,-0.1494067928597358,right,Intake,Intake-Drink,Right,Cup
1025_1,19183,00:04:59.734375,-0.37413167726184116,-0.5855095721644309,-0.447038073172516,0.7680527987632929,-0.3793754294742039,1.3226989016667645,0.0400014299031922,0.006795087971491311,-0.024047868755230458,-0.062051288141216125,0.030346036689305,-0.15733090001164898,right,Intake,Intake-Drink,Right,Cup
1025_1,19184,00:04:59.750000,-0.2044907457861253,-0.4198592821563853,-0.4689104096451398,0.687300709613739,-0.41832701025773533,1.2030687195123557,0.03212960617674141,-0.031802520093427836,-0.008534701783155288,-0.07068742677917976,0.033955729832153246,-0.16525500716356212,right,Intake,Intake-Drink,Right,Cup
1025_1,19185,00:04:59.765625,-0.08998918062789091,-0.5417801813403953,-0.2254933595560059,0.6130087875961493,-0.3534077089518496,1.126163602413093,0.02986453126574037,-0.008660549292529207,0.0031619346959966513,-0.062051288141216125,0.03756542297500149,-0.16129295358760556,right,Intake,Intake-Drink,Right,Cup
1025_1,19186,00:04:59.781250,-0.05153343281694373,-0.3006558909909319,-0.23632014640752774,0.5580973669744527,-0.24809417572230175,1.0720451866765748,-0.03827430040810364,-0.026211795923956505,0.05716666167089884,-0.05773321882223431,0.05200419554639446,-0.15733090001164898,right,Intake,Intake-Drink,Right,Cup
1025_1,19187,00:04:59.796875,-0.29503388834437455,-0.2692762431798106,-0.26413864000432546,0.5096461134847203,-0.23655296660125544,1.0150784332697134,0.030586836579061336,-0.06824439847832764,0.05735632964765827,-0.0534151495032525,0.048394502403546216,-0.1494067928597358,right,Intake,Intake-Drink,Right,Cup
1025_1,19188,00:04:59.812500,-0.06901532285910238,-0.11281969147465915,-0.1000123913899473,0.46119485999498805,-0.28271780308544076,0.958111679862852,-0.0315635322043662,0.015445836455775689,0.06676774403198618,-0.0490970801842707,0.03576057640357737,-0.12959652497995286,right,Intake,Intake-Drink,Right,Cup
1025_1,19189,00:04:59.828125,-0.18305039434063902,-0.10945596783119689,0.11830524034910997,0.41597369007123786,-0.34186649983080325,0.8925999134449614,-0.03181338750018568,0.03394035840055576,0.008299683507893651,-0.04046094154630707,0.010492724403639662,-0.11771036425208309,right,Intake,Intake-Drink,Right,Cup
1025_1,19190,00:04:59.843750,-0.09309975870681987,0.00028257793429147123,0.11629263044679315,0.3707525201474876,-0.42265496367812766,0.790059757312611,0.08493610127089866,-0.016754183617332576,-0.03907614580274934,-0.02318866427037981,0.003273338117943174,-0.11771036425208309,right,Intake,Intake-Drink,Right,Cup
1025_1,19191,00:04:59.859375,-0.022964504812330495,0.041899373735377665,0.22157465460527032,0.34168176805364825,-0.31301347702818744,0.7302446662354065,0.09400897641922613,-0.026049103291355694,-0.0054585575866975345,-0.018870594951398003,0.024931496975032635,-0.12563447140399628,right,Intake,Intake-Drink,Right,Cup
1025_1,19192,00:04:59.875000,-0.10627492217341365,0.20760417664994052,0.2728325346868127,0.3223012666577553,-0.3101281747479258,0.6704295751582021,0.11071255418189534,-0.046586146677668326,-0.03307972561249739,-0.001598317675470753,0.04478480926069798,-0.11771036425208309,right,Intake,Intake-Drink,Right,Cup
1025_1,19193,00:04:59.890625,-0.08155323862275914,0.24508049458019113,0.11725000339674213,0.32553135022373747,-0.2985869656268795,0.6362495231140853,0.06678982767363074,-0.0011099095153903275,-0.0787883869989679,-0.005916386994452567,0.055613888689242705,-0.10978625710016991,right,Intake,Intake-Drink,Right,Cup
1025_1,19194,00:04:59.906250,-0.3063842598055117,0.23351096649745887,0.09119278976862367,0.32553135022373747,-0.36927687149328836,0.5792827697072239,0.013715065865820657,-0.048289412572780396,0.0025722575033062045,0.007037820962492876,0.05200419554639446,-0.10978625710016991,right,Intake,Intake-Drink,Right,Cup
1025_1,19195,00:04:59.921875,-0.11298012711630644,0.25123846202097383,0.19479008952240118,0.3449118516196304,-0.4803610092833594,0.5166193409596763,0.06164504753518813,-0.029362694701716516,-0.0029450891571741306,-0.001598317675470753,0.03576057640357737,-0.11374831067612651,right,Intake,Intake-Drink,Right,Cup
1025_1,19196,00:04:59.937500,-0.05484831566953107,0.1369575209935056,0.3116539616617225,0.33199151735570176,-0.4991154741050597,0.4824392889155595,0.006510075528425193,-0.04805648159401353,0.0005310722082408618,-0.014552525632416189,0.04297996268927386,-0.13752063213186602,right,Intake,Intake-Drink,Right,Cup
1025_1,19197,00:04:59.953125,-0.08392236117116955,0.22752942917613447,0.479319961105748,0.34168176805364825,-0.38370338289459627,0.4909843019265888,0.06277531839127731,0.023773037207511147,0.010172413600393133,-0.014552525632416189,0.04297996268927386,-0.14148268570782263,right,Intake,Intake-Drink,Right,Cup
1025_1,19198,00:04:59.968750,-0.05212882374326856,0.37057412766006026,0.34752138071982125,0.3513720187515947,-0.34330915097093406,0.46819760056384424,0.06483890221240238,0.004012563562787613,-0.05960048182202222,-0.03182480290834344,0.055613888689242705,-0.14148268570782263,right,Intake,Intake-Drink,Right,Cup
1025_1,19199,00:04:59.984375,-0.1296115402623766,0.35255629779419717,0.24267011865331886,0.3707525201474876,-0.34763710439132645,0.42547253550869807,-0.02357570701551617,-0.12686819674708052,0.008658241107847483,-0.036142872227325255,0.06463812154636331,-0.11374831067612651,right,Intake,Intake-Drink,Right,Cup
1025_1,19200,00:05:00.000000,-0.2810461663608468,0.4096361477789144,0.3000984376216613,0.3675224365815055,-0.38947398745511946,0.4140791848273258,-0.10230041061823128,-0.10330586642196067,0.029588727491111758,-0.03182480290834344,0.05019934897497034,-0.07412777491656064,right,Intake,Intake-Drink,Right,Cup
1025_1,19201,00:05:00.015625,-0.3680304032314987,0.39303424032695555,0.4890915448528268,0.35460210231757683,-0.45872124218139754,0.42262419783835514,-0.018227707671491806,-0.05913181648403144,0.022980890241975385,-0.014552525632416189,0.01771211068933615,-0.058279560612734295,right,Intake,Intake-Drink,Right,Cup
1025_1,19202,00:05:00.031250,-0.06474036267255853,0.38692270839687526,0.4220801287977491,0.34814193518561254,-0.4327535216590432,0.45395591221212883,0.09227425418646044,-0.045034371406307706,-0.017566143720307015,-0.018870594951398003,0.01771211068933615,-0.050355453460821126,right,Intake,Intake-Drink,Right,Cup
1025_1,19203,00:05:00.046875,-0.019111038366594134,0.2731710621483708,0.35878254019422556,0.37721268727945195,-0.3202267327288414,0.46534926289350115,0.03490455804909245,-0.04825283919199504,-0.05678645389056256,-0.005916386994452567,0.026736343546456758,-0.04243134630890795,right,Intake,Intake-Drink,Right,Cup
1025_1,19204,00:05:00.062500,-0.4384502157698418,0.19772558645340488,0.2966369835999025,0.4030533558073092,-0.2538647802828249,0.4852876265859026,0.032924258986874705,-0.07021279578162413,-0.01843486780474458,0.024310098238420126,0.003273338117943174,-0.03450723915699477,right,Intake,Intake-Drink,Right,Cup
1025_1,19205,00:05:00.078125,-0.46688586842448765,0.249231233385171,0.24567763659464317,0.41274360650525566,-0.4096711034169505,0.4909843019265888,0.058317381643475545,-0.09496021178164225,-0.021205271641539004,0.041582375514347375,-0.003946048167753313,-0.014696971277211849,right,Intake,Intake-Drink,Right,Cup
1025_1,19206,00:05:00.093750,-0.15480625330768702,0.11055159082882123,0.1614800214731355,0.42566394076918423,-0.48180366042349015,0.5080743279486472,0.07300181845178569,0.02227076506102871,-0.0020090969364067223,0.041582375514347375,0.0014684915465190524,-0.0265831320050816,right,Intake,Intake-Drink,Right,Cup
1025_1,19207,00:05:00.109375,-0.10731597861377967,-0.049556686748885394,0.0648849103189993,0.44181435859909507,-0.5337391014681987,0.5166193409596763,0.04225901254070685,-0.14170943065173058,0.034377855831082584,0.03294623687638375,0.0014684915465190524,-0.03450723915699477,right,Intake,Intake-Drink,Right,Cup
1025_1,19208,00:05:00.125000,-0.1593732234938068,-0.05855309615523994,0.2346573959756271,0.42243385720320215,-0.4486226842004819,0.5166193409596763,0.07329454251351393,-0.08452205631517168,-0.0024387711118960065,0.03294623687638375,-0.002141201596329191,-0.04243134630890795,right,Intake,Intake-Drink,Right,Cup
1025_1,19209,00:05:00.140625,-0.1426593673487555,0.06391355797923029,0.3318763236207615,0.44181435859909507,-0.43131087051891237,0.499529314937618,0.11010087004383974,0.032446810431280865,0.0091879177798106,0.024310098238420126,0.003273338117943174,-0.04639339988486454,right,Intake,Intake-Drink,Right,Cup
1025_1,19210,00:05:00.156250,-0.23154685595225882,0.028311969142972827,0.11405927106121024,0.4547346928630237,-0.4111137545570813,0.4852876265859026,0.061427026851679584,-0.07774480687119666,-0.009066464267056233,0.015673959600456498,0.024931496975032635,-0.03846929273295136,right,Intake,Intake-Drink,Right,Cup
1025_1,19211,00:05:00.171875,-0.30317502411320135,-0.05786396458396849,-0.08384679695242377,0.4450444421650772,-0.5683627288313378,0.4596525875528149,0.02390433188242192,-0.04357610237141816,-0.00961305902759832,-0.005916386994452567,0.03937026954642561,-0.03450723915699477,right,Intake,Intake-Drink,Right,Cup
1025_1,19212,00:05:00.187500,0.14556793315213762,-0.05658963590548556,-0.36295415400423775,0.4353541914671308,-0.6650203552201008,0.4311692108493843,-0.010951952416313719,-0.10564702310533831,0.005557209888788416,-0.014552525632416189,0.023126650403608513,-0.03846929273295136,right,Intake,Intake-Drink,Right,Cup
1025_1,19213,00:05:00.203125,0.2946816221467126,-0.10164410131486493,-0.39549298503356595,0.41274360650525566,-0.6202981698760462,0.3713541197721798,0.04625615448548961,-0.04425062783424976,0.0016116930028958986,-0.036142872227325255,0.015907264117912028,-0.050355453460821126,right,Intake,Intake-Drink,Right,Cup
1025_1,19214,00:05:00.218750,-0.04249885141176281,-0.41696522322862006,-0.06495442251763213,0.3513720187515947,-0.5279684969076756,0.3257807170466907,0.12474735736859953,0.047531078530543495,-0.04608738633539181,-0.04046094154630707,0.028541190117880876,-0.04639339988486454,right,Intake,Intake-Drink,Right,Cup
1025_1,19215,00:05:00.234375,-0.004314924822373234,-0.05365267967993726,0.09637346957780074,0.32553135022373747,-0.41832701025773533,0.294449002672917,0.0699791933773701,-0.061429135497495214,0.02462856548109182,-0.036142872227325255,0.041175116117849735,-0.04243134630890795,right,Intake,Intake-Drink,Right,Cup
1025_1,19216,00:05:00.250000,-0.3523230918304022,-0.0618264688293562,-0.09464471970422866,0.3093809323938267,-0.3447518021110649,0.294449002672917,0.040992865873739084,-0.04605047867486678,-0.004161265481129427,-0.027506733589361627,0.033955729832153246,-0.03054518558103819,right,Intake,Intake-Drink,Right,Cup
1025_1,19217,00:05:00.265625,-0.38657702102336894,-0.035105077035206426,-0.15378724272343042,0.34814193518561254,-0.37793277833407307,0.294449002672917,-0.035566673703708064,-0.05693827114909443,0.0034683411322751607,-0.018870594951398003,0.03937026954642561,-0.0265831320050816,right,Intake,Intake-Drink,Right,Cup
1025_1,19218,00:05:00.281250,-0.3097867871242518,-0.15444779221451216,-0.09195408960769229,0.34168176805364825,-0.42698291709852004,0.28020731432120166,-0.029329010131868075,-0.05261830379705633,0.0008880660166347609,-0.005916386994452567,0.01951695726076027,-0.018659024853168435,right,Intake,Intake-Drink,Right,Cup
1025_1,19219,00:05:00.296875,-0.06666009152478099,-0.17784478407067975,-0.04875045708666145,0.315841099525791,-0.4572785910412667,0.23463391159571256,0.07941698796321345,-0.10398949468146118,-0.08374015529463946,-0.005916386994452567,0.00868787783221554,-0.03054518558103819,right,Intake,Intake-Drink,Right,Cup
1025_1,19220,00:05:00.312500,-0.15938714026183726,-0.2786960857393857,0.09589339132429711,0.29646059812989806,-0.4096711034169505,0.19190884654056653,0.13226189754781442,-0.016522600039357876,-0.0060856773739194035,-0.005916386994452567,0.015907264117912028,-0.03846929273295136,right,Intake,Intake-Drink,Right,Cup
1025_1,19221,00:05:00.328125,-0.12355972907807035,-0.20072974888368772,-0.0381337507775442,0.32553135022373747,-0.41399905683734295,0.169122145177822,0.11193366069813712,-0.0035177502378577912,-0.011242688854176905,-0.001598317675470753,0.033955729832153246,-0.0265831320050816,right,Intake,Intake-Drink,Right,Cup
1025_1,19222,00:05:00.343750,-0.22590674476095604,-0.21659505774200666,-0.08187504772083999,0.33199151735570176,-0.33753854641041087,0.17766715818885118,0.006703693168368111,-0.09810998829562645,-0.03254498739959854,0.007037820962492876,0.032150883260729124,-0.03450723915699477,right,Intake,Intake-Drink,Right,Cup
1025_1,19223,00:05:00.359375,-0.1498770262180679,-0.1842023807536567,-0.09415343209135148,0.32553135022373747,-0.3635062669327652,0.20045385955159573,-0.03801882540297125,0.0007764736255951953,0.0006685469352023149,0.007037820962492876,0.026736343546456758,-0.03054518558103819,right,Intake,Intake-Drink,Right,Cup
1025_1,19224,00:05:00.375000,-0.12304955049052779,-0.1630156994225164,-0.04556659919192663,0.3449118516196304,-0.34186649983080325,0.21754388557365414,-0.08408516440617639,-0.07677934132107962,0.006283998758523687,0.007037820962492876,0.01771211068933615,-0.0265831320050816,right,Intake,Intake-Drink,Right,Cup
1025_1,19225,00:05:00.390625,-0.19116876930787832,-0.2133692170974316,-0.0020924067189793043,0.3384516844876661,-0.3404238486906725,0.20899887256262495,0.07037545868661267,-0.035849797597963154,0.0021235076208736456,0.024310098238420126,0.003273338117943174,-0.006772864125298672,right,Intake,Intake-Drink,Right,Cup
1025_1,19226,00:05:00.406250,-0.07020010600473793,-0.07073912324154591,0.030186818875843235,0.3223012666577553,-0.33032529070975697,0.2033021972219388,0.08164853709396042,-0.1576602150914799,-0.007778440549490643,0.03294623687638375,0.0068830312607914175,-0.0028108105493420835,right,Intake,Intake-Drink,Right,Cup
1025_1,19227,00:05:00.421875,0.02685818681301375,-0.02483759802288999,0.045204000486202996,0.3190711830917731,-0.3115708258880566,0.18906050887022346,0.08386339460683746,-0.042994197294329205,-0.022833777249714568,0.028628167557401937,0.01771211068933615,0.005113296602571087,right,Intake,Intake-Drink,Right,Cup
1025_1,19228,00:05:00.437500,0.031165930018903772,-0.0988409062017343,-0.13326968786737692,0.30292076526186235,-0.2509794780025633,0.18621217119988037,-0.024403525943568746,-0.03799610769905956,-0.01901114636683418,0.028628167557401937,0.015907264117912028,0.0011512430266145046,right,Intake,Intake-Drink,Right,Cup
1025_1,19229,00:05:00.453125,-0.04572760122880532,-0.13406691654777672,-0.16761981515023763,0.2835402638659694,-0.2408809200216478,0.16342546983713585,0.0048965105437484115,0.03173270331896377,-0.0077089182789080715,0.03294623687638375,-0.012970281024873923,-0.0028108105493420835,right,Intake,Intake-Drink,Right,Cup
1025_1,19230,00:05:00.468750,-0.16249775583982073,-0.3111500306803911,-0.10522593773050794,0.26738984603605864,-0.2856031053657024,0.13779043080404824,0.016821918276111226,-0.04112739509989404,-0.0055677667036150135,0.028628167557401937,0.0014684915465190524,-0.018659024853168435,right,Intake,Intake-Drink,Right,Cup
1025_1,19231,00:05:00.484375,-0.105639557543239,-0.21112676221080046,-0.11287148416316013,0.28677034743195157,-0.2899310587860947,0.11500372944130367,0.059175321493677685,0.034536795377627556,0.01472327916593424,0.019992028919438312,0.010492724403639662,-0.01073491770125526,right,Intake,Intake-Drink,Right,Cup
1025_1,19232,00:05:00.500000,-0.16275509996320958,-0.18013578586439413,0.0310205860056685,0.2803101802999873,-0.21202789721903192,0.09506536574890222,0.04552731035339178,-0.11370561199359672,-0.061168396422391295,0.019992028919438312,0.012297570975063784,-0.006772864125298672,right,Intake,Intake-Drink,Right,Cup
1025_1,19233,00:05:00.515625,-0.13344503438118385,-0.11173253207096447,0.07278969500760828,0.2770800967340051,-0.18606017669667768,0.09791370341924528,0.05032173819544637,0.013875974761781772,-0.0278925334990876,0.024310098238420126,0.010492724403639662,-0.0028108105493420835,right,Intake,Intake-Drink,Right,Cup
1025_1,19234,00:05:00.531250,-0.1334223616494419,-0.09776946010963415,0.009395900388680392,0.26738984603605864,-0.20192933923811637,0.11215539177096061,0.01859182031543022,0.00711631301874113,-0.02217062158836391,0.03294623687638375,0.005078184689367296,-0.006772864125298672,right,Intake,Intake-Drink,Right,Cup
1025_1,19235,00:05:00.546875,-0.06585258821673122,-0.16545955781357852,-0.11644234240159412,0.24800934464016572,-0.1961587346775932,0.12354874245233288,-0.0050926542654188495,-0.055226181068992825,-0.004402787760639581,0.028628167557401937,-0.005750894739177435,0.009075350178527675,right,Intake,Intake-Drink,Right,Cup
1025_1,19236,00:05:00.562500,-0.07653620867123921,-0.1349846752766454,0.009691518130845515,0.212478425414362,-0.1586498050341926,0.10645871643027446,0.03722392264039643,-0.04292371165303464,0.00792866296002155,0.024310098238420126,0.005078184689367296,0.009075350178527675,right,Intake,Intake-Drink,Right,Cup
1025_1,19237,00:05:00.578125,-0.085162086571374,0.008304476037791842,0.07801176513918454,0.21570850898034416,-0.1427806424927539,0.08367201506752993,0.07339596263713058,-0.05430008962479841,-0.03486674525133887,0.024310098238420126,-0.0003363550249050701,0.016999457330440844,right,Intake,Intake-Drink,Right,Cup
1025_1,19238,00:05:00.593750,-0.08883185250795873,-0.004487501426902995,0.09958863723624274,0.19955809115043335,-0.17451896757563135,0.07227866438615765,0.07385055176606484,0.013326188309921482,0.04227944268656983,0.019992028919438312,0.0014684915465190524,0.028885618058310608,right,Intake,Intake-Drink,Right,Cup
1025_1,19239,00:05:00.609375,-0.0831444200630986,-0.019608373806311922,0.07572228067663232,0.20924834184837984,-0.15287920047366943,0.06373365137512844,0.11041961011323777,-0.03650046993541595,0.02076593840101846,0.019992028919438312,0.003273338117943174,0.028885618058310608,right,Intake,Intake-Drink,Right,Cup
1025_1,19240,00:05:00.625000,-0.05506113036126794,-0.040562372640421826,0.012714888784490095,0.18663775688650475,-0.13123943337170754,0.046643625353070046,0.026570346551643552,-0.05524051531980005,-0.04107563797252236,0.019992028919438312,0.00868787783221554,0.03680972521022378,right,Intake,Intake-Drink,Right,Cup
1025_1,19241,00:05:00.640625,-0.008653380821635456,-0.02344217819149142,0.11678699649808902,0.14464667052873673,-0.07786134118686823,0.035250274671697765,-0.04881106385038516,-0.043667475011442844,-0.01564553569726989,0.028628167557401937,-0.007555741310601557,0.048695885938093535,right,Intake,Intake-Drink,Right,Cup
1025_1,19242,00:05:00.656250,-0.16654326358720242,-0.039160189283487586,0.1935923309851398,0.1381865033967724,-0.07064808548621426,0.01531191097929629,0.015663561555187815,-0.009199893031344343,-0.0044932791413139035,0.028628167557401937,-0.00936058788202568,0.05661999309000671,right,Intake,Intake-Drink,Right,Cup
1025_1,19243,00:05:00.671875,-0.10814318307199346,-0.039118837552491154,0.027076120093923656,0.1317263362648081,-0.1370100379322307,-0.007474790383448259,0.08275829553047956,-0.06944825764541412,-0.0149242766128051,0.041582375514347375,-0.00936058788202568,0.06850615381787648,right,Intake,Intake-Drink,Right,Cup
1025_1,19244,00:05:00.687500,-0.03605260930051621,-0.13477499414316524,-0.19442759124162418,0.1317263362648081,-0.09661580600856853,-0.0017781150427621192,0.058760311811295464,-0.05666118566874894,-0.03112454293915491,0.03294623687638375,0.0014684915465190524,0.0645441002419199,right,Intake,Intake-Drink,Right,Cup
1025_1,19245,00:05:00.703125,-0.12048409581300551,-0.3010580294585261,-0.09998336648037291,0.10588566773695086,-0.03602445812307523,0.01531191097929629,0.05609596758554498,-0.05382278408234141,0.03710190274040533,0.045900444833329196,0.00868787783221554,0.0645441002419199,right,Intake,Intake-Drink,Right,Cup
1025_1,19246,00:05:00.718750,-0.24388453775899413,-0.27455993957010255,0.0477086819748741,0.09296533347302223,-0.05766422522503713,-0.013171465724134397,-0.021811561466473204,-0.06135455756786081,0.00047682292101394296,0.041582375514347375,-0.012970281024873923,0.06850615381787648,right,Intake,Intake-Drink,Right,Cup
1025_1,19247,00:05:00.734375,-0.23130932023260542,-0.32502631331635456,0.04125176380010976,0.06712466494516497,-0.12114087539079202,-0.03880650475722201,0.033382463076964505,-0.03029470366284693,0.03498577691732279,0.05453658347129282,-0.020189667310570408,0.0645441002419199,right,Intake,Intake-Drink,Right,Cup
1025_1,19248,00:05:00.750000,-0.12194648015644509,-0.18040667410009756,-0.07525673571390092,0.054204330681236354,-0.17451896757563135,-0.055896530779280425,0.0149849721023973,-0.039136731519472716,-0.04742875553090553,0.05453658347129282,-0.014775127596298045,0.08435436812170281,right,Intake,Intake-Drink,Right,Cup
1025_1,19249,00:05:00.765625,-0.14331722543712608,-0.14843951713770534,-0.08126882780170003,0.054204330681236354,-0.11104231740987647,-0.06159320611996656,0.012662456029241936,-0.02014375695095436,-0.05527534137966361,0.05885465279027463,-0.0111654344534498,0.09227847527361599,right,Intake,Intake-Drink,Right,Cup
1025_1,19250,00:05:00.781250,-0.12416660757250454,-0.29980848504400803,-0.2142729793730996,0.01867341145543263,-0.056221574084906335,-0.08153156981236805,0.008884425586543867,0.012076095063568376,0.019367107953250556,0.05453658347129282,-0.00936058788202568,0.10416463600148575,right,Intake,Intake-Drink,Right,Cup
1025_1,19251,00:05:00.796875,-0.13031996430882575,-0.3618700298525371,-0.27107602448950713,-0.003937173506442463,-0.023040597861898094,-0.11855995952682792,-0.02955279250693356,-0.030799838569832372,0.015665727379555856,0.07180886074722007,-0.00936058788202568,0.11208874315339892,right,Intake,Intake-Drink,Right,Cup
1025_1,19252,00:05:00.812500,-0.26437363232349004,-0.5085927876400556,-0.3600906497415714,-0.052388426996174804,0.06063316826568788,-0.1555883492412878,0.004032965108167092,0.004015499664818628,0.022783427091703463,0.07612693006620189,-0.040042979596235755,0.12793695745722528,right,Intake,Intake-Drink,Right,Cup
1025_1,19253,00:05:00.828125,-0.19819918776003567,-0.5277402443109532,-0.3859246762416027,-0.11052993118385361,0.11401126045052722,-0.1555883492412878,0.05358907499526111,-0.14841131016277187,-0.01268709682928987,0.07612693006620189,-0.05628659873905285,0.13982311818509505,right,Intake,Intake-Drink,Right,Cup
1025_1,19254,00:05:00.843750,-0.19462461815226836,-0.5992745873496695,-0.3056721880569223,-0.17190151893751457,0.16017609693471258,-0.18122338827437542,0.06281010005568363,-0.06868871614174454,-0.04048440112474398,0.06317272210925644,-0.05087205902478048,0.14378517176105163,right,Intake,Intake-Drink,Right,Cup
1025_1,19255,00:05:00.859375,-0.22053306925430302,-0.8033012953883835,-0.5563260110107909,-0.2558836916530507,0.15152019009392784,-0.2296451286702076,0.03763718283938544,-0.04589373323944334,0.008005333423937208,0.045900444833329196,-0.0526769055962046,0.15170927891296482,right,Intake,Intake-Drink,Right,Cup
1025_1,19256,00:05:00.875000,-0.05507858757653155,-0.8204735752251607,-0.7537604767166008,-0.32371544653867595,0.23230865394125225,-0.26952185605501056,0.07347775299034015,-0.05933285502734514,-0.004554011979083044,0.03294623687638375,-0.025604207024842777,0.15963338606487798,right,Intake,Intake-Drink,Right,Cup
1025_1,19257,00:05:00.890625,-0.20192091093924078,-0.6766067310491511,-0.6059027868405449,-0.4238480370841228,0.3029985598076611,-0.3549719861653026,-0.053092782985780206,0.009829770925255221,-0.01993931297607873,0.011355890281474688,-0.03101874673911514,0.17944365394466089,right,Intake,Intake-Drink,Right,Cup
1025_1,19258,00:05:00.906250,-0.008758025869065093,-0.46441383513741386,-0.5265243473084744,-0.5498212961574269,0.33329423375040773,-0.4005453888907917,-0.02385146060438358,-0.1493983619661441,-0.028856812484454215,0.0027197516435110616,-0.029213900167691015,0.19925392182444385,right,Intake,Intake-Drink,Right,Cup
1025_1,19259,00:05:00.921875,-0.13409554563980142,-0.4070740752596966,-0.2645525151676153,-0.6208831346090343,0.43860776697995557,-0.43472544093490856,0.024605130829811528,-0.07718037882270716,-0.01595084913190107,0.007037820962492876,-0.038238133024811626,0.21906418970422675,right,Intake,Intake-Drink,Right,Cup
1025_1,19260,00:05:00.937500,-0.4409267192947692,-0.30895378865298156,-0.0736554687484339,-0.6596441374008202,0.43860776697995557,-0.46036047996799606,0.07381663073068918,-0.05690742885305284,0.017383955368452032,0.024310098238420126,-0.040042979596235755,0.24679856473592288,right,Intake,Intake-Drink,Right,Cup
1025_1,19261,00:05:00.953125,-0.15035905141557526,-0.20171689729407408,-0.1782238564688762,-0.6628742209668024,0.40398413961681656,-0.48029884366039766,-0.0007390099019083632,-0.03570506482496029,0.022489473809059888,0.03294623687638375,-0.0274090535962669,0.2586847254637926,right,Intake,Intake-Drink,Right,Cup
1025_1,19262,00:05:00.968750,-0.0764688038314742,-0.43607221699603416,-0.38844477059583726,-0.7145555580225169,0.5670037184515961,-0.5087822203638283,-0.07240264762123406,-0.10831746501066068,-0.01160827240303249,0.05885465279027463,-0.054481752167628725,0.2705708861916624,right,Intake,Intake-Drink,Right,Cup
1025_1,19263,00:05:00.984375,-0.11323213339189386,-0.5026288006488927,-0.4749633994445992,-0.7694669786442133,0.6838584608021903,-0.5685973114410328,0.04151248884446906,-0.01090435961700612,-0.008745732997458509,0.06749079142823824,-0.0779447575961423,0.2784949933435755,right,Intake,Intake-Drink,Right,Cup
1025_1,19264,00:05:01.000000,-0.23188705846424737,-0.4594597206199387,0.19024747452953517,-0.8405288170958208,0.6795305073817979,-0.6369574155292663,0.010833108729590717,-0.13060784348914847,-0.010061701835692227,0.08908113802314731,-0.06531083159617344,0.2943432076474019,right,Intake,Intake-Drink,Right,Cup
1025_1,19265,00:05:01.015625,-0.12215788957433715,-0.33958216981328204,0.399156661739973,-0.8566792349257315,0.6348083220377434,-0.6511991038809817,0.050926426143765344,-0.13574336469431775,-0.03433544762318316,0.12362569257500182,-0.08696899045326292,0.3339637434069678,right,Intake,Intake-Drink,Right,Cup
1025_1,19266,00:05:01.031250,0.15433008970183335,-0.17545259500194002,0.17088385589332264,-0.8405288170958208,0.6679892982607516,-0.6625924545623539,-0.08715441473142692,-0.0657208120824635,0.0007217853886345764,0.11498955393703819,-0.08155445073899055,0.34188785055888093,right,Intake,Intake-Drink,Right,Cup
1025_1,19267,00:05:01.046875,0.1850991692252748,-0.23286574236844038,-0.4018951752473778,-0.8792898198876068,0.8151397145540924,-0.6825308182547555,0.04800462275805521,-0.07822299446914566,0.034400811508969044,0.17112445508380175,-0.09238353016753528,0.35377401128675073,right,Intake,Intake-Drink,Right,Cup
1025_1,19268,00:05:01.062500,0.1329400891750178,-0.5512196510366888,-0.9211170295945255,-0.9212809062453747,0.9521915728665179,-0.7622842730243614,0.03519853510716392,-0.14173301903414778,0.056282825488561956,0.17544252440278357,-0.09057868359611117,0.3815083863184468,right,Intake,Intake-Drink,Right,Cup
1025_1,19269,00:05:01.078125,-0.046981786130674746,-0.5796127442600808,-0.5698605101291017,-0.989112661131,0.8901575738408938,-0.9246395202339163,-0.03418858374200094,-0.14834012404888916,0.011103536973871307,0.19703287099769265,-0.08696899045326292,0.3973566006222732,right,Intake,Intake-Drink,Right,Cup
1025_1,19270,00:05:01.093750,-0.17177869198477677,-0.6543683344620566,-0.3253888773902746,-1.0569444160166253,0.7920572963119997,-1.0129379880145513,-0.15318241226507182,-0.03144635339422461,-0.039104625140187484,0.20998707895463808,-0.10321260959608002,0.40924276135014287,right,Intake,Intake-Drink,Right,Cup
1025_1,19271,00:05:01.109375,0.043806809948394546,-0.4683818374997845,-0.14011795727512122,-1.0569444160166253,0.8338941793757928,-1.0784497544324418,0.07482921450558787,-0.09292359951539275,-0.02552297187069873,0.24884970282547436,-0.13930954102456244,0.4449012435337522,right,Intake,Intake-Drink,Right,Cup
1025_1,19272,00:05:01.125000,0.0014661708235580784,-0.5388999001350223,-0.6138597803299594,-1.1053956695063576,0.9449783171658639,-1.1724448975537634,0.07746775265760117,0.03506887431209214,-0.05495417187153144,0.23157742554954713,-0.09599322331038353,0.4409391899577956,right,Intake,Intake-Drink,Right,Cup
1025_1,19273,00:05:01.140625,-0.04655117569605147,-0.6284035399806255,-0.7626453024189301,-1.134466421600197,1.0156682230322727,-1.2664400406750844,0.045676413664424126,-0.1097632115246631,-0.02618288910239053,0.24884970282547436,-0.0851641438818388,0.45678740426162195,right,Intake,Intake-Drink,Right,Cup
1025_1,19274,00:05:01.156250,-0.07806525685210097,-0.462917638448709,-0.39924841808739536,-1.2119884271837689,0.972388688828349,-1.403160248851552,0.007787104214884477,-0.10357392246758389,-0.002033645503066182,0.24021356418751078,-0.08696899045326292,0.4607494578375786,right,Intake,Intake-Drink,Right,Cup
1025_1,19275,00:05:01.171875,0.04969861192712377,-0.22180334706871474,-0.09953669758296439,-1.2313689285796618,0.9550768751467793,-1.4601270022584132,0.13322619636804137,-0.14525981683343014,-0.03686810091844614,0.23589549486852895,-0.07072537131044582,0.4924458864452313,right,Intake,Intake-Drink,Right,Cup
1025_1,19276,00:05:01.187500,0.2843876531274848,-0.0916161976347665,0.04985025121269828,-1.237829095711626,0.9637327819875642,-1.5199420933356176,0.016741315000100503,-0.13350033446120685,0.010770234657472335,0.24453163350649257,-0.040042979596235755,0.504332047173101,right,Intake,Intake-Drink,Right,Cup
1025_1,19277,00:05:01.203125,0.3751768738731309,-0.07355039563622358,-0.04577500239638559,-1.1958380093538579,1.187343708707837,-1.5883021974238514,-0.0701554172794771,-0.07873866179788315,0.054928465528526954,0.2618039107824199,-0.054481752167628725,0.5281043686288406,right,Intake,Intake-Drink,Right,Cup
1025_1,19278,00:05:01.218750,0.48454226560652475,-0.20067366379231233,-0.22188044968892334,-1.1635371736940365,1.4426929605109873,-1.7136290549189463,0.010128874189618916,-0.01590672176527765,0.028248191713497243,0.27044004942038347,-0.08335929731041468,0.5360284757807537,right,Intake,Intake-Drink,Right,Cup
1025_1,19279,00:05:01.234375,0.281330761072247,-0.4117151534351525,-0.30187164777406045,-1.1280062544682328,1.5451211914602736,-1.9927661466125672,0.18896546323525695,-0.02106195989927262,-0.10426579994789816,0.27907618805834705,-0.07974960416756643,0.5201802614769273,right,Intake,Intake-Drink,Right,Cup
1025_1,19280,00:05:01.250000,0.38343335644433163,-0.6339791817709062,-0.5648709525436255,-1.0537143324506433,1.527809377778704,-2.234874848591728,0.17569896710522503,-0.09535692307725455,-0.04362650274691674,0.25316777214445624,-0.040042979596235755,0.5003699935971444,right,Intake,Intake-Drink,Right,Cup
1025_1,19281,00:05:01.265625,0.3535999724098288,-1.0147937664486135,-0.4450217523346814,-0.989112661131,1.6287949575878597,-2.451348511537801,0.03403239763299902,0.012600880601411171,-0.029068447157212882,0.2272593562305653,-0.016579974167722163,0.4964079400211878,right,Intake,Intake-Drink,Right,Cup
1025_1,19282,00:05:01.281250,-0.04512552744610836,-0.8925454529898068,-0.2503185502482266,-0.9148207391134104,1.6273523064477287,-2.5852203820439255,0.10623403737343468,-0.03233863788529817,-0.0559278775541237,0.20998707895463808,0.005078184689367296,0.504332047173101,right,Intake,Intake-Drink,Right,Cup
1025_1,19283,00:05:01.296875,-0.08006574968094479,-0.9198515276939282,-0.4333489840041502,-0.8146881485679636,1.5379079357596197,-2.7190922525500496,0.2380449615567469,-0.14341793103425193,-0.031153806129852767,0.16680638576481993,0.048394502403546216,0.5082941007490576,right,Intake,Intake-Drink,Right,Cup
1025_1,19284,00:05:01.312500,0.049487517332395245,-0.6585984490540984,-0.8336490501297406,-0.7016352237585882,1.4556768207721646,-2.8842958374299474,0.04968835927033883,-0.22861453839350376,-0.04537846920749907,0.14089796985092906,0.08629628040345277,0.5162182079009707,right,Intake,Intake-Drink,Right,Cup
1025_1,19285,00:05:01.328125,0.4430528324928561,-0.6633630691819222,-1.098984127071646,-0.6725644716647488,1.4268237979695486,-3.0494994223098453,0.026379767028144645,-0.1292085871603751,-0.008721861255895838,0.13657990053194724,0.07546720097490806,0.5201802614769273,right,Intake,Intake-Drink,Right,Cup
1025_1,19286,00:05:01.343750,0.3710997744794508,-0.4192800780799691,-1.7074362668626284,-0.6241132181750164,1.3734457057847094,-3.28591144894832,0.06806965000240627,-0.09207575344780221,0.027275956454448056,0.12362569257500182,0.08268658726060453,0.5122561543250141,right,Intake,Intake-Drink,Right,Cup
1025_1,19287,00:05:01.359375,0.36371435966080945,-0.2417603919969233,-1.936727081394091,-0.6273433017409986,1.3849869149057557,-3.4682050598502765,0.04278687369511259,-0.061585740850148805,0.04312094313112214,0.11067148461805638,0.0881011269748769,0.504332047173101,right,Intake,Intake-Drink,Right,Cup
1025_1,19288,00:05:01.375000,-0.028300900595428835,-0.3325146215867796,-1.2476146202778202,-0.7145555580225169,1.2940998930775158,-3.6732853721149774,0.021992262415430997,-0.11082147751458975,-0.004147880995933379,0.10635341529907456,0.09171082011772515,0.4964079400211878,right,Intake,Intake-Drink,Right,Cup
1025_1,19289,00:05:01.390625,-0.23272567272225897,-0.2995889821466623,-0.7210875994160656,-0.7145555580225169,1.154162732484829,-3.827095606313503,0.036877597049000274,-0.09308304871373405,0.003297098249936395,0.10635341529907456,0.07185750783205981,0.48452177929331813,right,Intake,Intake-Drink,Right,Cup
1025_1,19290,00:05:01.406250,-0.031187837349847786,-0.14998345136600516,-0.8357245858759347,-0.7048653073245703,1.0113402696118803,-3.9581191391492845,0.18679739140078272,-0.07057288022653875,-0.01243833765352288,0.10635341529907456,0.0881011269748769,0.46867356498949175,right,Intake,Intake-Drink,Right,Cup
1025_1,19291,00:05:01.421875,0.16864468051989673,0.013170331117348173,-1.2640797841278775,-0.675794555230731,0.874288411299455,-4.106232698007124,0.035932654292846554,-0.17818822900494785,0.023396430187598228,0.12794376189398363,0.09532051326057339,0.45678740426162195,right,Intake,Intake-Drink,Right,Cup
1025_1,19292,00:05:01.437500,0.20207141876221527,-0.12074610459493085,-1.3972115413707606,-0.7242458087204633,0.7473351109679452,-4.240104568513249,0.004653495629162972,-0.09253236568415849,0.043521720494948395,0.15817024712685632,0.06463812154636331,0.43697713638183905,right,Intake,Intake-Drink,Right,Cup
1025_1,19293,00:05:01.453125,0.29439469857873096,-0.17337823546775752,-1.2181632901620991,-0.7888474800401064,0.5655610673114653,-4.411004828733832,0.07850164671687734,-0.09181823878020925,-0.0313394158710767,0.19703287099769265,0.05380904211781858,0.42509097565396925,right,Intake,Intake-Drink,Right,Cup
1025_1,19294,00:05:01.468750,0.47833513485805673,-0.362181650406926,-1.2167967562387287,-0.8082279814359992,0.5453639513496342,-4.522089997877212,-0.09088155177758364,-0.05795182429936229,0.014975414925426303,0.23157742554954713,0.03576057640357737,0.4013186541982297,right,Intake,Intake-Drink,Right,Cup
1025_1,19295,00:05:01.484375,0.4508025692307278,-0.10217591479889339,-1.742949824027515,-0.801767814304035,0.7127114836048062,-4.633175167020592,0.0346660573213773,-0.15595419259730878,-0.03337756870549102,0.23589549486852895,0.012297570975063784,0.3973566006222732,right,Intake,Intake-Drink,Right,Cup
1025_1,19296,00:05:01.500000,0.15000819122987313,0.2110336412027717,-1.9545852790410694,-0.9019004048494819,0.8540912953376238,-4.684445245086767,0.10707718441287664,-0.12274144237458288,-0.07827410672934129,0.23589549486852895,0.023126650403608513,0.3854704398944034,right,Intake,Intake-Drink,Right,Cup
1025_1,19297,00:05:01.515625,0.4900558572114939,0.19146674656665083,-1.4392664971670057,-1.0440240817526967,0.8858296204205014,-4.704383608779168,0.08611403546058403,-0.10070767002234401,-0.03627381771672272,0.24021356418751078,0.023126650403608513,0.38943249347036,right,Intake,Intake-Drink,Right,Cup
1025_1,19298,00:05:01.531250,0.17067019226135874,0.2539004459229836,-0.47260560675208924,-1.1667672572600187,0.790614645171869,-4.698686933438482,0.20370589956320803,-0.11092431322463114,-0.08931344004974878,0.23157742554954713,0.04297996268927386,0.38943249347036,right,Intake,Intake-Drink,Right,Cup
1025_1,19299,00:05:01.546875,-0.40386492097535426,0.42233994437866007,-0.12825318678952918,-1.2022981764858223,0.7011702744837599,-4.6075401279875035,0.01558094381419962,-0.07721629951884938,0.03820688867915618,0.23589549486852895,0.046589655832122094,0.38943249347036,right,Intake,Intake-Drink,Right,Cup
1025_1,19300,00:05:01.562500,-0.6968792663548479,0.6943993804404889,0.08594835531627881,-1.1796875915239473,0.6275950663370894,-4.408156491063489,0.10501268749848114,-0.06105710636351723,-0.02838563940827592,0.2272593562305653,0.05200419554639446,0.39339454704631655,right,Intake,Intake-Drink,Right,Cup
1025_1,19301,00:05:01.578125,-0.635792694909414,0.9183956636617325,0.17908380092419163,-1.1603070901280543,0.6059552992351276,-4.248649581524277,0.01927389224305402,-0.07627464098425342,0.019453211208328054,0.24453163350649257,0.05922358183209095,0.3854704398944034,right,Intake,Intake-Drink,Right,Cup
1025_1,19302,00:05:01.593750,-0.7023266216229374,1.2310031125481835,0.015225052999204024,-1.173227424391983,0.5107403239864952,-4.131867737040212,-0.12236261643531596,-0.12166557946122937,-0.021920404659135972,0.26612198010140165,-0.003946048167753313,0.38943249347036,right,Intake,Intake-Drink,Right,Cup
1025_1,19303,00:05:01.609375,-0.23889598524550265,1.4084459640605569,-0.3927154014179866,-1.2022981764858223,0.3924429304957702,-3.9894508535230577,0.12314125899871334,-0.08271446585526103,-0.029313566230812188,0.27907618805834705,-0.04906721245335636,0.37754633274249016,right,Intake,Intake-Drink,Right,Cup
1025_1,19304,00:05:01.625000,-0.32513120293861686,1.3542869595829665,-0.08840894762438428,-1.2539795135415368,0.5395933467891111,-3.772977190576985,0.15826415366748106,-0.027776537014661425,-0.030034720503207442,0.2618039107824199,-0.038238133024811626,0.3498119577107941,right,Intake,Intake-Drink,Right,Cup
1025_1,19305,00:05:01.640625,-0.843699027527179,0.9009604520268203,0.7106098018044041,-1.2668998478054654,0.7545483666685993,-3.482446748201992,0.05605612255556108,-0.0699571312221065,-0.029080471396145686,0.24884970282547436,-0.03462843988196338,0.33000168983101125,right,Intake,Intake-Drink,Right,Cup
1025_1,19306,00:05:01.656250,-1.2554772686340265,0.8677806953429256,1.2243693917091274,-1.276590098503412,0.7458924598278145,-3.2745180982669475,0.1257339800970341,-0.10751609668083226,-0.009891667020932303,0.2229412869115835,-0.04906721245335636,0.29830526122335854,right,Intake,Intake-Drink,Right,Cup
1025_1,19307,00:05:01.671875,-1.4116290581407722,0.7923880096161228,1.253713500673623,-1.2313689285796618,0.6376936243180049,-3.029561058617444,0.15995780305342996,-0.047350456437875256,-0.06132394976935284,0.19703287099769265,-0.0364332864533875,0.28245704691953216,right,Intake,Intake-Drink,Right,Cup
1025_1,19308,00:05:01.687500,-1.5794936143078113,0.5863613427029966,1.5558238960608775,-1.1183160037702864,0.5395933467891111,-2.733333940901765,0.10578883459521571,-0.0870373207190703,-0.013843654902851991,0.1538521778078745,-0.00936058788202568,0.26660883261570584,right,Intake,Intake-Drink,Right,Cup
1025_1,19309,00:05:01.703125,-1.5444209615165938,0.6915536364544141,1.4874290588843764,-0.9858825775650178,0.5323800910884571,-2.442803498526772,0.07948066799225714,-0.06599232596906004,-0.02625512936861897,0.11498955393703819,-0.003946048167753313,0.2586847254637926,right,Intake,Intake-Drink,Right,Cup
1025_1,19310,00:05:01.718750,-1.398913019312312,0.5398510556058412,1.4687726323023236,-0.8566792349257315,0.6881864142225826,-2.126638017118691,0.1218412047801077,-0.04055140526949638,-0.05348602846323818,0.05453658347129282,-0.005750894739177435,0.25472267188783604,right,Intake,Intake-Drink,Right,Cup
1025_1,19311,00:05:01.734375,-1.1992323878074842,0.5164333149772968,1.222034547291025,-0.7565466443802847,0.7155967858850678,-1.9272543801946764,0.2654767199488365,-0.07610291557361598,-0.0565724330817291,-0.014552525632416189,0.048394502403546216,0.2428365111599663,right,Intake,Intake-Drink,Right,Cup
1025_1,19312,00:05:01.750000,-1.1985634077168605,0.5043615991489128,0.9797267111223209,-0.6693343880987667,0.6319230197574819,-1.7278707432706617,0.10804561534045928,-0.09766634363569947,0.04042022165997118,-0.087959704055107,0.08990597354630102,0.22302624328018333,right,Intake,Intake-Drink,Right,Cup
1025_1,19313,00:05:01.765625,-1.0341366681303052,0.5352424294112612,1.1683864815809173,-0.6434937195709094,0.4645754875023098,-1.5854538597535084,0.04226735493929812,-0.15130722658736875,0.04547098243043697,-0.14841267452085238,0.09532051326057339,0.207178028976357,right,Intake,Intake-Drink,Right,Cup
1025_1,19314,00:05:01.781250,-1.1367814808169037,0.372243908037242,1.5439277962995994,-0.5950424660811771,0.5511345559101575,-1.3234067940819458,0.04110435565817475,-0.16714360030201675,0.0653424243920533,-0.20454757566761594,0.09351566668914926,0.19529186824848724,right,Intake,Intake-Drink,Right,Cup
1025_1,19315,00:05:01.796875,-0.7989634187788638,0.13829399252307,1.5506039287251792,-0.5175204604976053,0.5727743230121193,-1.0955397804545004,0.034963431946857935,-0.11907318981596296,0.025503446490924096,-0.2218198529435432,0.08088174068918041,0.19132981467253066,right,Intake,Intake-Drink,Right,Cup
1025_1,19316,00:05:01.812500,-0.40225990453502675,0.0508741328316926,1.39292859601734,-0.44968870561198004,0.6665466471206208,-0.9417295462559747,0.06695257642178157,-0.06801889396863195,0.007414396872584918,-0.24341019953845228,0.07366235440348393,0.15963338606487798,right,Idle,Idle,Idle,Idle
1025_1,19317,00:05:01.828125,-0.8733377407749883,-0.16471437830568128,1.558812499450355,-0.44968870561198004,0.5944140901140812,-0.8334927147829381,0.13344786235682268,-0.07140322330612912,-0.01572444986118848,-0.24341019953845228,0.0628332749749392,0.13189901103318186,right,Idle,Idle,Idle,Idle
1025_1,19318,00:05:01.843750,-1.0491243690853715,-0.11742140729468976,1.264459610061856,-0.4238480370841228,0.36214725655302354,-0.7451942470023029,0.09460252312137163,-0.09952424229385681,-0.021415999259458335,-0.23909213021947046,0.07185750783205981,0.07643026096978965,right,Idle,Idle,Idle,Idle
1025_1,19319,00:05:01.859375,-0.5543021323604701,-0.0208123190734632,0.8257468449991351,-0.35278619863251537,0.15007753895379702,-0.6597441168920108,0.1330440801827218,0.0029604510797907302,-0.013120542777488359,-0.21750178362456138,0.05922358183209095,0.05661999309000671,right,Idle,Idle,Idle,Idle
1025_1,19320,00:05:01.875000,-0.7526207952511096,0.190239926776903,0.9154713605822649,-0.3269455301046581,0.10824065589000405,-0.5799906621224051,0.09311548609761389,-0.06335380637831134,-0.010972428232239552,-0.19591143702965233,0.05922358183209095,0.02492356448235402,right,Idle,Idle,Idle,Idle
1025_1,19321,00:05:01.890625,-0.7920903195594244,-0.026182309204660102,1.1372037988488854,-0.3366357808026046,0.01591098292163331,-0.5173272333748575,0.07530695213979564,-0.029298604374558553,-0.018271246807838367,-0.157048813158816,0.04478480926069798,0.0011512430266145046,right,Idle,Idle,Idle,Idle
1025_1,19322,00:05:01.906250,-0.4419561304275786,-0.050273664934981546,0.8787353845889125,-0.3075650287087651,-0.10094375942896092,-0.47460216831971147,-0.045473858563983095,0.04299386897296398,-0.007497333386632157,-0.10955005065001608,0.032150883260729124,-0.0028108105493420835,right,Idle,Idle,Idle,Idle
1025_1,19323,00:05:01.921875,-0.3263911872645491,0.08421437215075005,0.598384534305843,-0.2784942766149257,-0.18606017669667768,-0.4489671292866238,0.018957973926749038,-0.05932144459007653,-0.009120286738756141,-0.05773321882223431,-0.007555741310601557,-0.014696971277211849,right,Idle,Idle,Idle,Idle
1025_1,19324,00:05:01.937500,-0.17994589854236703,0.1328812887797523,0.3278763092709167,-0.2817243601809079,-0.24376622230190936,-0.38630370053907637,0.040291612495587145,0.006721104292766822,-0.05534048189952544,-0.014552525632416189,-0.0003363550249050701,-0.03054518558103819,right,Idle,Idle,Idle,Idle
1025_1,19325,00:05:01.953125,0.02597341990108119,0.176110722044725,0.1693056363786195,-0.3107951122747473,-0.24665152458217096,-0.3806070251983903,0.07946596200703532,-0.02714435883672559,-0.03987769320866418,0.019992028919438312,-0.018384820739146285,-0.04243134630890795,right,Idle,Idle,Idle,Idle
1025_1,19326,00:05:01.968750,0.26265999228939535,0.19377321722861846,0.07393684694929738,-0.29464469444483654,-0.15287920047366943,-0.3834553628687332,0.11145564376200416,-0.017282330239489437,-0.05089558719270165,0.028628167557401937,-0.007555741310601557,-0.07412777491656064,right,Idle,Idle,Idle,Idle
1025_1,19327,00:05:01.984375,0.3493715116780491,0.26056914563292316,0.24755564641958688,-0.304334945142783,0.0014844715203253785,-0.39200037587976255,0.2179494063620448,-0.042403004210495435,-0.05994712377866971,0.028628167557401937,0.01771211068933615,-0.09393804279634359,right,Idle,Idle,Idle,Idle
1025_1,19328,00:05:02.000000,-0.48734776445132594,0.09070535464113738,0.33530491116950734,-0.31402519584072947,0.07073172624660343,-0.37206201218736096,0.09651132630388261,-0.05078126930606766,0.004435624317742836,0.028628167557401937,0.033955729832153246,-0.09393804279634359,right,Idle,Idle,Idle,Idle
1025_1,19329,00:05:02.015625,-0.4878064927243815,0.01850111670205433,0.24126418865790505,-0.2688040259169793,-0.05189362066451395,-0.33218528480255805,-0.017091055588590316,-0.03587864072912067,0.003381504119093193,0.03726430619536556,0.033955729832153246,-0.09790009637230017,right,Idle,Idle,Idle,Idle
1025_1,19330,00:05:02.031250,-0.2986952341302771,0.07842224325095148,0.16153087376858463,-0.2526536080870685,-0.12546882881118437,-0.3037019080991274,0.12121114192173178,-0.04482821028346466,0.006236356074539699,0.041582375514347375,0.01771211068933615,-0.10978625710016991,right,Idle,Idle,Idle,Idle
1025_1,19331,00:05:02.046875,-0.3066975774817981,0.15846258619148307,0.16412942861319305,-0.2074324381633183,-0.26396333826374047,-0.3037019080991274,0.18179945069847428,-0.07560418354231452,-0.04217762614140856,0.028628167557401937,0.030346036689305,-0.11374831067612651,right,Idle,Idle,Idle,Idle
1025_1,19332,00:05:02.062500,-0.05163214798605349,0.27648307668458977,0.051647619931750495,-0.2074324381633183,-0.3447518021110649,-0.3037019080991274,0.0373571315461009,-0.09303808502299149,-0.02337445521173318,0.015673959600456498,0.03576057640357737,-0.12167241782803968,right,Idle,Idle,Idle,Idle
1025_1,19333,00:05:02.078125,0.19680945700483884,0.2430907600112261,-0.03500248311490217,-0.2235828559932291,-0.3072428724676643,-0.2923085574177551,-0.03412549085128104,-0.012642078586389004,0.01651444817110523,0.019992028919438312,0.005078184689367296,-0.12563447140399628,right,Idle,Idle,Idle,Idle
1025_1,19334,00:05:02.093750,0.49176432666909725,0.13378164226226497,0.005271767462894743,-0.2235828559932291,-0.11392761969013805,-0.29515689508809817,0.0875472436812774,-0.010737398895747409,-0.08810338660154962,0.019992028919438312,-0.021994513881994533,-0.13752063213186602,right,Idle,Idle,Idle,Idle
1025_1,19335,00:05:02.109375,0.21910379977686506,0.16738645966219742,-0.004191809440353784,-0.20420235459733616,0.008697727220979341,-0.30655024576947043,0.03674560655191355,-0.01119261554973033,-0.07951170739280879,0.011355890281474688,-0.0274090535962669,-0.14148268570782263,right,Idle,Idle,Idle,Idle
1025_1,19336,00:05:02.125000,-0.014581046369555274,0.18014259508587205,-0.019429628812319015,-0.19774218746537184,0.030337494322941236,-0.33218528480255805,0.00801524519347243,-0.05119407905723005,-0.00769387863660275,0.007037820962492876,-0.054481752167628725,-0.15336884643569237,right,Idle,Idle,Idle,Idle
1025_1,19337,00:05:02.140625,-0.07023714770710021,0.20579070067630736,0.11406902979676024,-0.17190151893751457,0.002927122660456172,-0.3264886094618719,-0.2869753584740613,0.08732346571339399,0.001208276541582495,0.028628167557401937,-0.11223684245320062,-0.16129295358760556,right,Idle,Idle,Idle,Idle
1025_1,19338,00:05:02.156250,-0.0865046632568322,0.14872461717731253,0.1970546304560134,-0.1622112682395681,-0.12835413109144597,-0.31224692111015656,-0.44896078337403467,0.06558688827381257,-0.0012769370396122737,0.05885465279027463,-0.2403809490243133,-0.15733090001164898,right,Idle,Idle,Idle,Idle
1025_1,19339,00:05:02.171875,0.0562663865995183,0.2501626107931,0.04682420681227846,-0.1557511011076038,-0.2538647802828249,-0.30655024576947043,-0.5859131333257854,0.04167400415695471,0.0013613003632504752,0.10635341529907456,-0.4064268335953325,-0.16129295358760556,right,Idle,Idle,Idle,Idle
1025_1,19340,00:05:02.187500,0.058556338944522474,0.13298558927074747,-0.014775411108631498,-0.17513160250349674,-0.2538647802828249,-0.2923085574177551,-0.9724163217419397,0.10422535834943884,0.0304603273820443,0.17112445508380175,-0.6320326550233476,-0.18506527504334505,right,Idle,Idle,Idle,Idle
1025_1,19341,00:05:02.203125,0.2388495085133742,0.19293596102775656,0.14519990677202335,-0.19774218746537184,-0.239438268881517,-0.28946021974741204,-1.1602827157008513,0.16465076260986186,-0.11633643292791111,0.2229412869115835,-0.9424662653082967,-0.21676170365099778,right,Idle,Idle,Idle,Idle
1025_1,19342,00:05:02.218750,0.20404283095122214,0.15042361804861248,0.25295123843157774,-0.19774218746537184,-0.0807466434671298,-0.2666735183846675,-1.0732418320969912,0.11329398460851174,-0.337953282404124,0.26612198010140165,-1.198754478450522,-0.24845813225865046,right,Idle,Idle,Idle,Idle
1025_1,19343,00:05:02.234375,-0.14641847190728033,0.14686530098349265,0.15131165550457684,-0.19451210389938967,-0.09517315486843773,-0.2666735183846675,-2.7022053275927784,0.2943532099653656,-0.7878556277708011,0.2877123266963107,-1.686063052735035,-0.3554335788094783,right,Idle,Idle,Idle,Idle
1025_1,19344,00:05:02.250000,0.11862337573192523,0.3652947619310059,-0.37951914362895633,-0.139600683277693,-0.2163558506394243,-0.3037019080991274,-4.145519447910914,1.3725100130023025,-0.09002011952607528,0.3438472278430743,-2.4495131524474387,-0.33166125735373875,right,Idle,Idle,Idle,Idle
1025_1,19345,00:05:02.265625,0.15561180134173527,0.257508840263879,0.26684263719981677,-0.12345026544778223,0.17748791061628208,-0.26952185605501056,-4.1717218564203895,1.378765374544276,0.14698254368569735,-0.06636935746019794,-3.5558841007304247,-0.3554335788094783,right,Idle,Idle,Idle,Idle
1025_1,19346,00:05:02.281250,-0.9541232919868712,-0.05270056592008937,0.4966456141264957,-0.11376001474983577,-0.1759616187157621,-0.24388681702192294,-2.6679783424370878,0.2609965657303162,-0.05208278467386654,-0.16136688247779782,-4.292261501871467,-0.4029782217209573,right,Idle,Idle,Idle,Idle
1025_1,19347,00:05:02.296875,-0.09355550249746046,0.059723647290224856,0.3265091311654673,-0.052388426996174804,-0.27838984966504843,-0.23249346634055065,-2.5640085602400573,22.066373420427176,2.9229575180659024,-0.07068742677917976,-4.360845671585583,0.6548900830594513,right,Idle,Idle,Idle,Idle
1025_1,19348,00:05:02.312500,-0.13283311604982664,0.1719984888576654,0.29525159119500954,0.008983160757486161,-0.16730571187497734,-0.18976840128540465,-3.981514299964842,-3.973119421518306,1.897451714556083,-3.041519118238667,-6.059206295295682,0.5241423150528839,right,Idle,Idle,Idle,Idle
1025_1,19349,00:05:02.328125,-0.12307607561407063,0.09087600459678678,0.08937394898059771,-0.0007070899404603072,-0.17019101415523893,-0.17552671293368927,3.4733373995941346,-1.8577356818449826,-0.4742734545187861,-0.9343012905755423,-8.537260637861003,0.8965753511928031,right,Idle,Idle,Idle,Idle
1025_1,19350,00:05:02.343750,0.10502569542349699,0.24095059548717077,-0.3154673762018491,-0.033007925600281866,-0.3101281747479258,-0.21255510264814917,5.141509176564348,4.8064732817256575,-0.2889309355786751,-1.9879102044071044,-6.889435718150779,1.4076802624912028,right,Idle,Idle,Idle,Idle
1025_1,19351,00:05:02.359375,0.5829679922421347,0.4258712860815051,-0.6567689941740046,-0.09437951335394285,-0.3317679418498877,-0.2609768430439814,3.723684507409612,0.3940389578044802,-0.8036032812250851,-2.052681244191832,-6.394907757580568,1.8870887451819498,right,Idle,Idle,Idle,Idle
1025_1,19352,00:05:02.375000,0.24348630885072886,0.2692828949932505,-0.23834140730797354,-0.16544135180555025,-0.16442040959471577,-0.22394845332952146,4.120916910840638,0.2063249877848962,-0.8323921334700664,-2.0181366896399773,-5.153173316440772,2.239711513442086,right,Idle,Idle,Idle,Idle
1025_1,19353,00:05:02.390625,0.24105070166019946,-0.03523103335080187,0.18548035136178245,-0.2171226888612648,-0.0648774809256911,-0.1584366869116309,4.711843188165136,0.3209488725463784,-0.7968489877152788,-2.0095005510020134,-3.398862449016526,2.5487516923666997,right,Idle,Idle,Idle,Idle
1025_1,19354,00:05:02.406250,-0.3030463815532719,0.42126525881723126,0.5059615664605097,-0.18159176963546106,-0.09084520144804535,-0.13280164787854326,2.842391695736626,-0.8307178387994841,-0.3379579832846941,-1.910184956665432,-2.267223648733602,2.6953476746770937,right,Idle,Idle,Idle,Idle
1025_1,19355,00:05:02.421875,-0.028153091855936153,0.24505620241660866,0.38579327045470446,-0.15252101754162165,-0.25242212914269413,-0.0843799074827111,2.505132186977818,-0.5845558860448375,-0.6034264944299326,-1.5776936191038327,-1.6842582061636109,2.9330708892344886,right,Idle,Idle,Idle,Idle
1025_1,19356,00:05:02.437500,-0.019369535251725824,0.1745100568780684,0.23549659536843887,-0.09760959691992499,-0.28704575650583314,-0.07868323214202497,3.3707932547599015,-0.6163858225785103,-1.199129671749404,-1.1890673803954694,-1.0615861390222887,3.143059728760188,right,Idle,Idle,Idle,Idle
1025_1,19357,00:05:02.453125,-0.3425763380008638,-0.2563603251429404,-0.03711067934680054,-0.06207867769412127,-0.28704575650583314,-0.07298655680133884,2.864327734897932,-0.8630082323280509,-1.456000829362899,-0.9170290132996151,-0.5652533318806552,3.257959282462929,right,Idle,Idle,Idle,Idle
1025_1,19358,00:05:02.468750,0.41595906095545443,-0.6929306881021677,-0.16270803999324812,-0.0007070899404603072,-0.2163558506394243,-0.11571162185648484,1.4201644970239864,-0.8199767316156067,-1.3686286283229883,-0.7183978246264517,-0.5093030881665074,3.3173900861022774,right,Idle,Idle,Idle,Idle
1025_1,19359,00:05:02.484375,-0.19929189537350486,-0.9466370128395376,0.08688149060676027,0.06066449781320066,0.004369773800586965,-0.16128502458197397,-0.47218211344907607,-0.5704252945135505,-0.511567806893821,-0.49817628935837927,-0.7457379890230673,3.2421110681591023,right,Idle,Idle,Idle,Idle
1025_1,19360,00:05:02.500000,-0.8082713119825993,-1.7136293594138816,0.35951099275937587,0.13495641983079026,0.0072550760808485475,-0.19261673895574769,-1.067795796912118,-0.2847078194206239,0.32238600300610243,-0.3556800018319794,-0.7276895233088262,3.04797044293723,right,Idle,Idle,Idle,Idle
1025_1,19361,00:05:02.515625,-0.9042487578106944,-2.8687922035419087,0.3137237278814424,0.1317263362648081,-0.040352411543467616,-0.20685842730746307,-1.2157526941543062,-0.4055210456185225,0.6024249535283144,-0.2650005461333613,-0.31437965845270227,2.7230820497087898,right,Idle,Idle,Idle,Idle
1025_1,19362,00:05:02.531250,-2.272896979839633,-4.088746631043941,0.6531498293345896,0.1834076733205226,-0.22645440862033986,-0.19831341429643384,-1.0450826397602149,-0.5315654522926726,0.2613962771788336,-0.31249930864216124,0.21444038697456538,2.4021557100563062,right,Idle,Idle,Idle,Idle
1025_1,19363,00:05:02.546875,-1.9074229593404473,-4.5770149547944365,1.0752619332251205,0.35460210231757683,-0.41976966139786615,-0.21825177798883533,-0.8047954264866584,-0.888745343939669,-0.073714623359536,-0.3902245563838339,0.8082349089731016,1.9663298167010816,right,Idle,Idle,Idle,Idle
1025_1,19364,00:05:02.562500,-0.8122189917922352,-4.4393879277315325,0.16815533350589568,0.729291795971507,-0.5395097060287218,-0.2296451286702076,-0.664349096850522,-0.6766354759323758,0.12781813541952428,-0.47226787344448834,1.245007779257739,1.6018208877130753,right,Idle,Idle,Idle,Idle
1025_1,19365,00:05:02.578125,-0.4150585498794785,-3.6990438165053354,-0.44797789568149565,1.2073441637368663,-0.2177985017795551,-0.25243183003295216,-0.20199224581535738,-0.3027941245639181,0.5671941187219965,-0.5197666359532882,1.5211493046856297,1.3205150838201578,right,Idle,Idle,Idle,Idle
1025_1,19366,00:05:02.593750,-0.45034176262357545,-3.45505325675313,-0.9341274072035882,1.5465029381649926,-0.12979678223157678,-0.2923085574177551,0.3292845466087892,-0.43106749251370036,0.3928573976753152,-0.5715834677810699,1.6240255592568045,1.1541088336299812,right,Idle,Idle,Idle,Idle
1025_1,19367,00:05:02.609375,-0.7675337604379444,-2.971148907076981,-0.6627941267138776,1.995484553836512,-0.09950110828883012,-0.2752185313956967,0.11348549822998569,-0.5846989327152254,0.2037105405666492,-0.6579448541607062,1.6871951892566488,1.0312851727753272,right,Idle,Idle,Idle,Idle
1025_1,19368,00:05:02.625000,-1.043300583906282,-2.337807868690313,-0.2710944253991528,2.244200988417138,-0.197601385817724,-0.22679679099986452,-0.6100136541833361,-0.5794563940645245,0.29002603373672836,-0.7313520325833971,1.259446551829132,1.0352472263512835,right,Idle,Idle,Idle,Idle
1025_1,19369,00:05:02.640625,-0.8563025325809476,-1.6713121265334259,-0.6208961235581589,2.4380060023760675,-0.5496082640096374,-0.18407172594471852,-0.5905608557675648,-0.5717639008676121,0.5263058639883853,-0.7399881712213606,0.5104352246881214,1.0669436549589362,right,Idle,Idle,Idle,Idle
1025_1,19370,00:05:02.656250,-0.6386066695586181,-0.648249396539877,-1.6046369176388178,2.5542890107514253,-0.6029863561944768,-0.14419499855991555,0.584309704839896,-0.5172854714745545,-0.21723930056333082,-0.5672653984620883,0.2740003238315615,1.0669436549589362,right,Idle,Idle,Idle,Idle
1025_1,19371,00:05:02.671875,-0.7208592284764954,0.0009494174937938507,-1.8149794870726934,2.5575190943174073,-0.7385955633667712,-0.16413336225231703,1.9547377682949254,-0.5935057526587062,-0.8535466379631922,-0.3729522791079066,0.3534135729742229,1.0590195478070232,right,Idle,Idle,Idle,Idle
1025_1,19372,00:05:02.687500,-0.3521283754024365,0.5265379391223677,-1.863641967558375,2.5962800971091933,-0.9304681650041667,-0.24388681702192294,1.1852470328806275,-0.41262362162764016,-0.55963534631501,-0.3081812393231795,0.5068255315452732,1.0035507977436309,right,Idle,Idle,Idle,Idle
1025_1,19373,00:05:02.703125,-0.6869385380494857,1.0384766898410147,-1.4693521028658376,2.5413686764874965,-1.0819465347179,-0.3236402717915289,-0.344873195957849,-0.06555045435500377,-0.06418231993602677,-0.13977653588288874,0.32453602783143687,0.8371445475534542,right,Idle,Idle,Idle,Idle
1025_1,19374,00:05:02.718750,-0.6520477946614412,0.8897444272037214,-1.5703237697526191,2.4573865037719607,-1.025683140252799,-0.24388681702192294,-0.02967940399916366,-0.00835034556092692,-0.18977578655140975,0.03726430619536556,0.237903392403079,0.6152695472998854,right,Idle,Idle,Idle,Idle
1025_1,19375,00:05:02.734375,-1.157132987659957,1.117069455013345,-1.3683712095119929,2.2506611555491025,-1.012699279991622,-0.21825177798883533,-0.6700287727011841,-0.5852841549587067,0.19296972715360683,0.05453658347129282,0.38951050440270524,0.3062293683752717,right,Idle,Idle,Idle,Idle
1025_1,19376,00:05:02.750000,-0.9374942230976909,1.613256523765035,-1.2672533760834213,1.6918566986341896,-1.1612923474250936,-0.13564998554888633,-1.099708986371661,-0.08628981517042396,0.8836570817021622,0.11930762325602001,-0.00936058788202568,0.09227847527361599,right,Idle,Idle,Idle,Idle
1025_1,19377,00:05:02.765625,-0.4018785519399683,1.7321830893927392,-0.8018421612481791,0.9263268934964185,-1.0170272334120143,0.08652035273787301,-0.7532532658865129,0.0768188418319494,1.5431261674082377,0.045900444833329196,-0.26745364759567514,-0.19298938219525824,right,Idle,Idle,Idle,Idle
1025_1,19378,00:05:02.781250,-0.404709841879687,1.7997024739295728,-0.5408692885478055,0.22539875967829062,-1.0704053255968538,0.1406387684743913,-1.2311158141622067,-0.15692748397312972,1.5318055598573874,-0.06636935746019794,-0.4497431513095114,-0.45844697178434957,right,Idle,Idle,Idle,Idle
1025_1,19379,00:05:02.796875,-0.3162671594429614,2.0823926564654496,-0.6415031667012024,-0.5918123825151949,-1.358935553623012,0.1320937554633621,-1.0186436428422212,-0.11542576590705307,1.1990402341673383,-0.1527307438398342,-0.6663247398804061,-0.731828668525354,right,Idle,Idle,Idle,Idle
1025_1,19380,00:05:02.812500,0.2058740327731331,2.6116584492091297,-0.9612348897255093,-1.1053956695063576,-1.533496341578838,0.12924541779301904,0.5521382137337175,0.3278068979694666,0.27941307766869505,-0.20454757566761594,-0.6843732055946472,-0.8229559007723556,right,Idle,Idle,Idle,Idle
1025_1,19381,00:05:02.828125,0.15697579444077567,2.9438775508862585,-1.6924562404566235,-1.7191115470429672,-1.4527078777315134,0.21184721023296801,0.534710817258203,0.29229633234217123,-0.2609153373336969,-0.3081812393231795,-0.6392520413090441,-0.8308800079242686,right,Idle,Idle,Idle,Idle
1025_1,19382,00:05:02.843750,0.06186088191674407,3.1704464143552906,-1.17770489961549,-2.1777834134124334,-1.1959159747882326,0.3742024574425229,0.008301267448626923,0.7331158242770967,-0.06498696720649647,-0.36431614046994304,-0.8540287833085146,-0.8388041150761818,right,Idle,Idle,Idle,Idle
1025_1,19383,00:05:02.859375,0.9157448595694886,3.1916483128089133,-0.8571711667205041,-2.2843761710898445,-1.1843747656671861,0.3912924834645814,0.4833301358957067,0.950840124226939,0.02961724837615025,-0.4204510416167066,-0.9948068158795961,-0.8348420615002253,right,Idle,Idle,Idle,Idle
1025_1,19384,00:05:02.875000,1.266279895130286,3.2433844452180747,-0.07174673592897751,-2.2682257532599337,-1.107914255240254,0.44541089920109966,0.786771773660335,1.0314504296366227,-0.2705591507555232,-0.4765859427634702,-0.8666627093084835,-0.7635250971330068,right,Idle,Idle,Idle,Idle
1025_1,19385,00:05:02.890625,1.274162054486981,2.916774594300108,0.5150545187180354,-2.168093162714487,-0.998272768590314,0.5422543799927639,0.26179185346431383,1.1073898161933546,-0.15220802205867165,-0.5327208439102338,-0.8431997038799699,-0.6922081327657882,right,Idle,Idle,Idle,Idle
1025_1,19386,00:05:02.906250,1.1639136111949204,2.876935732225343,0.18100720271691312,-2.02273940224529,-0.8208266783542264,0.6590362244768299,0.14345229134779292,0.9758554622954267,-0.14145368635379368,-0.5327208439102338,-0.9731486570225067,-0.6367393827023959,right,Idle,Idle,Idle,Idle
1025_1,19387,00:05:02.921875,1.2631832486943386,2.6361142129995017,0.06158846886226112,-1.9290669788318073,-0.6188555187359155,0.7986047703236402,0.7781894661137272,0.5959591366850672,-0.5915710960211471,-0.6104460916519063,-0.9009547941655418,-0.549574204031351,right,Idle,Idle,Idle,Idle
1025_1,19388,00:05:02.937500,1.6493616136962639,2.213802407419264,0.5183461610448491,-1.7384920484388604,-0.4846889627037518,0.8954482511153045,-0.016256022089522124,0.1126625419497159,-0.3954006665446754,-0.640672576884779,-0.8630530161656352,-0.5258018825756116,right,Idle,Idle,Idle,Idle
1025_1,19389,00:05:02.953125,1.7122939802351647,1.8757798172102098,1.3542718880744558,-1.4897756138582343,-0.6924307268825859,0.8413298353787861,-0.7137802722291221,-0.11422907671056304,0.4563944968329196,-0.7054436166695062,-1.0290989007366544,-0.589194739790917,right,Idle,Idle,Idle,Idle
1025_1,19390,00:05:02.968750,1.9344529074627566,2.0411965521392856,1.152476791226648,-1.2927405163333228,-0.9708623969278289,0.7245479908947204,-0.2574045908026753,-0.12506397671491193,0.44099895213788376,-0.66658099279867,-1.2528998755932454,-0.5852326862149603,right,Idle,Idle,Idle,Idle
1025_1,19391,00:05:02.984375,1.806245495493142,2.138301752761026,1.1542220948212032,-1.2022981764858223,-1.2593926249539875,0.5707377566961946,0.4844003119233878,0.050855802530471485,-0.024899081317206636,-0.6147641609708882,-1.1464139278792225,-0.5614603647592209,right,Idle,Idle,Idle,Idle
1025_1,19392,00:05:03.000000,1.914789139000969,1.9367639333972495,0.680073090504421,-1.1635371736940365,-1.407985692387459,0.40553417181629664,-0.11357037131074178,0.2907259599564881,-0.23994707000413204,-0.6622629234796881,-1.0688055253079853,-0.5535362576073077,right,Idle,Idle,Idle,Idle
1025_1,19393,00:05:03.015625,2.4328105684972208,1.4428602356562843,0.2497283798265915,-1.1441566722981436,-1.247851415832941,0.25742061295845714,-0.5282990914433879,0.32004598557304703,-0.5399720225588724,-0.6449906462037609,-1.1716817798791601,-0.5773085790630472,right,Idle,Idle,Idle,Idle
1025_1,19394,00:05:03.031250,2.515697528139429,0.7213426761610371,0.10008253327771735,-1.1441566722981436,-0.9535505832462594,0.08367201506752993,0.09735439675507415,0.06551532924401432,-0.5611108817455528,-0.6363545075657974,-1.1030976101650436,-0.6367393827023959,right,Idle,Idle,Idle,Idle
1025_1,19395,00:05:03.046875,1.9336487719791793,0.006649127132802409,0.20182170577645406,-1.111855836638322,-0.8136134226535726,-0.11855995952682792,0.6780382590499747,-0.3250490268597553,-0.4291552308664469,-0.6449906462037609,-0.7421282958802191,-0.7278666149493974,right,Idle,Idle,Idle,Idle
1025_1,19396,00:05:03.062500,1.798513952171329,-0.5319361665823716,0.3137421559645003,-1.005263078960911,-0.5582641708504222,-0.23534180401089375,0.4489941630918488,-0.12669783406763344,0.24576173947670849,-0.6061280223329245,-0.5417903264521415,-0.8071076864685293,right,Idle,Idle,Idle,Idle
1025_1,19397,00:05:03.078125,1.537875025805469,-0.5305416237500087,0.5770980069999265,-0.9245109898113569,-0.28416045422557157,-0.33218528480255805,1.1341865195486776,0.5969607072767132,-0.04928316645983326,-0.5499931211861611,-0.2096985573101032,-0.8110697400444857,right,Idle,Idle,Idle,Idle
1025_1,19398,00:05:03.093750,0.42477982757118793,-0.4866237937653697,1.0351299849522542,-0.7856173964741242,-0.01294203988098255,-0.3806070251983903,0.648337559266167,0.396080038400997,-0.2224136543780234,-0.5413569825481973,0.25775670468874434,-0.8348420615002253,right,Idle,Idle,Idle,Idle
1025_1,19399,00:05:03.109375,-0.3142449138404313,-0.2220471886864764,1.1924991930941902,-0.6628742209668024,0.09958474904921928,-0.35212364849495953,0.3184341317540203,0.42202240642689864,-0.347748057505115,-0.5197666359532882,0.6060920929735999,-0.8150317936204424,right,Idle,Idle,Idle,Idle
1025_1,19400,00:05:03.125000,-0.7789363964999096,-0.26741144485956464,1.0708431669813128,-0.5498212961574269,-0.03890976040333682,-0.27237019372535365,-0.0162028976378169,0.07381840918582584,-0.3422743642974466,-0.5111304973153247,0.7053586544019266,-0.8031456328925726,right,Idle,Idle,Idle,Idle
1025_1,19401,00:05:03.140625,-0.6884958633367739,-0.2343616250124088,0.6197462473350794,-0.41092770282019414,-0.17163366529536975,-0.14704333623025861,-0.16034256416665651,-0.20487479661416247,-0.14110257615326174,-0.4204510416167066,0.5501418492594521,-0.7912594721647028,right,Idle,Idle,Idle,Idle
1025_1,19402,00:05:03.156250,-0.6700884660450827,-0.2484628053716214,0.751911104347718,-0.3624764493304618,-0.28127515194531,-0.024564816405506666,-0.06020970174479851,0.47358652581953903,-0.07336748760387765,-0.28659089272827043,0.32634087440286097,-0.7397527756772672,right,Idle,Idle,Idle,Idle
1025_1,19403,00:05:03.171875,-0.541264423178892,-0.5891992256665838,0.6461533267820899,-0.2784942766149257,-0.28271780308544076,0.12924541779301904,0.01591571815883251,0.8066403987475417,-0.13732461086351488,-0.1527307438398342,0.12600290497478345,-0.6367393827023959,right,Idle,Idle,Idle,Idle
1025_1,19404,00:05:03.187500,-0.3561454312837086,-0.3878213814838162,0.3168578036740148,-0.19128202033340752,-0.24953682686243256,0.2203922232439972,0.5870720586613505,0.5872832779687964,-0.4536447062743877,-0.05773321882223431,0.09893020640342164,-0.5693844719111341,right,Idle,Idle,Idle,Idle
1025_1,19405,00:05:03.203125,-0.46708201525424115,-0.12712819925619845,0.44340406329637666,-0.12022018188180007,-0.2221264551999475,0.34002240539840606,0.8139707924033847,0.602154729367766,-0.4120508408985918,0.06749079142823824,0.38770565783128114,-0.48618134681604563,right,Idle,Idle,Idle,Idle
1025_1,19406,00:05:03.218750,-0.6870463879396828,-0.28938952921478045,0.5940413993481956,-0.07499901195804991,-0.26973394282426366,0.4169275224976689,0.797051081202761,0.27878748659622554,-0.2886246510727899,0.07612693006620189,0.7234071201161678,-0.44259875748052324,right,Idle,Idle,Idle,Idle
1025_1,19407,00:05:03.234375,-0.4618493800063595,0.02068482406362489,0.3614551183994976,0.07358483207712929,-0.3173414304485798,0.4397142238604135,0.3787210106067592,0.04295817835827891,-0.12671735090761596,0.11498955393703819,0.9526226346870312,-0.387130007417131,right,Idle,Idle,Idle,Idle
1025_1,19408,00:05:03.250000,-0.1240540628420424,0.3756579463396339,0.00026999289759464584,0.17048733905659397,-0.28416045422557157,0.4824392889155595,-0.05494153856956112,0.3672215872665987,0.0451471125328751,0.17112445508380175,0.9959389524012102,-0.31185098947395584,right,Idle,Idle,Idle,Idle
1025_1,19409,00:05:03.265625,0.019005243528829086,0.3477754766680875,-0.252661318932796,0.17694750618855828,-0.21347054835916274,0.5052259902783041,-0.1872731791718018,0.20331969352249785,0.44124616840157055,0.19703287099769265,0.875014232115794,-0.18506527504334505,right,Idle,Idle,Idle,Idle
1025_1,19410,00:05:03.281250,0.3364314012521185,0.21305242463589585,-0.5331668403995685,0.11880600200087948,-0.09950110828883012,0.502377652607961,0.11162898705948543,0.23493552201906537,0.5503215611758967,0.23157742554954713,0.8984772375443076,-0.13355857855590944,right,Idle,Idle,Idle,Idle
1025_1,19411,00:05:03.296875,0.4222521580950984,0.11663922734969832,-0.2643812453409954,0.06389458137918282,0.0014844715203253785,0.46534926289350115,0.42552968607550407,0.00045898360650347536,0.47643634076021524,0.24453163350649257,1.2468126258291632,-0.204875542923128,right,Idle,Idle,Idle,Idle
1025_1,19412,00:05:03.312500,0.10243718710824395,-0.23538879195967405,0.2399549799207551,-0.02977784203429971,-0.024483249002028886,0.3200840417060046,0.4413165285015854,0.09062675876122524,0.681438861801527,0.21430514827361988,1.9236300901132084,-0.38316795384117447,right,Idle,Idle,Idle,Idle
1025_1,19413,00:05:03.328125,-0.13473437101344649,-0.4125174351076773,0.06522563470341367,-0.06853884482608559,-0.14999389819340783,0.12354874245233288,0.4811470422878751,0.2844264267251362,0.6832064529911382,0.15817024712685632,2.7628837458254254,-0.5931567933668734,right,Idle,Idle,Idle,Idle
1025_1,19414,00:05:03.343750,0.07789503017756975,-0.16629973748486893,-0.36007753706740836,-0.19774218746537184,-0.3216693838689722,-0.013171465724134397,-0.05852907204943733,-0.3616245558110648,-0.5263519524255531,0.12362569257500182,3.582284089251977,-0.846728222228095,right,Idle,Idle,Idle,Idle
1025_1,19415,00:05:03.359375,0.41130837111386126,-0.09037763602366518,-0.6912692729080935,-0.28495444374689005,-0.315898779308449,-0.10146993350476952,-1.7290240664330072,-0.9882810562806796,-0.8977241688942428,0.06749079142823824,4.093055668965004,-1.0448309010259242,right,Idle,Idle,Idle,Idle
1025_1,19416,00:05:03.375000,0.5760378769792113,0.0896467932948213,-0.8823351249879601,-0.27526419304894356,-0.15287920047366943,-0.1299533102082002,-1.0375798386041075,-1.1241911639315494,-0.7975925507382525,0.14953410848889268,4.019056959536615,-1.0567170617537942,right,Idle,Idle,Idle,Idle
1025_1,19417,00:05:03.390625,0.1265101297800402,0.12615387765798647,-0.4697701875353427,-0.37216670002840824,-0.03890976040333682,-0.1299533102082002,0.5833530701834719,-1.3556297687813335,-0.4666523105502333,0.17544252440278357,4.3006130246787775,-1.1399201868488824,right,Idle,Idle,Idle,Idle
1025_1,19418,00:05:03.406250,-0.06755446324223686,0.013816611590746182,-0.30238184877416513,-0.3269455301046581,0.05197726142490312,-0.08153156981236805,0.8726757725907542,-1.9679258056424986,-0.21645261808183824,0.1797605937217654,4.614656328106575,-1.2746300084314064,right,Idle,Idle,Idle,Idle
1025_1,19419,00:05:03.421875,-0.15243231131645968,0.17277841252257248,-0.39347123879288054,-0.2171226888612648,0.22365274710046748,0.00391856029792402,0.7345864267395368,-2.454179293528926,-0.3171690520100935,0.30066653465325616,4.946748097248613,-1.4370742050456264,right,Idle,Idle,Idle,Idle
1025_1,19420,00:05:03.437500,-0.4073106420988678,0.7750428598436362,-0.5790990313365734,-0.18805193676742538,0.34483544287145407,0.03809861234204084,0.7754363500000712,-1.5340116694822687,-0.09481860695908773,0.3999821289898378,4.885383313820193,-1.4648085800773225,right,Idle,Idle,Idle,Idle
1025_1,19421,00:05:03.453125,-0.4108039142689181,0.9236000969200578,-0.25421292450142463,-0.2171226888612648,0.4083120930372089,0.11785206711164675,-1.3445262132640112,-1.2025083318525802,-0.17900841118232225,0.40861826762780146,4.441391057249859,-1.4212259907418001,right,Idle,Idle,Idle,Idle
1025_1,19422,00:05:03.468750,-0.34601040202896866,1.015819384322358,0.4409455015389851,-0.22681293955921125,0.3708031633938083,0.1947571842109096,-1.8169453988632374,-1.063205871254459,-0.6570476411161714,0.4992977233264196,3.8494013818227466,-1.5400875980204978,right,Idle,Idle,Idle,Idle
1025_1,19423,00:05:03.484375,0.013053597528193631,0.937574144654474,0.5088964531916506,-0.21389260529528262,0.3924429304957702,0.26311728829914327,-1.083477762371587,-1.1649683525617935,-0.17133411528074627,0.4820254460504923,3.3296055692526,-1.508391169412845,right,Idle,Idle,Idle,Idle
1025_1,19424,00:05:03.500000,-0.1062224281656414,0.36053779661244406,1.2653482665151277,-0.19128202033340752,0.4515916272411327,0.33717406772806296,-0.00517236852012952,-0.9502744748938158,0.2459028217424416,0.5165700006023468,2.997513800110561,-1.508391169412845,right,Idle,Idle,Idle,Idle
1025_1,19425,00:05:03.515625,-0.21060622346593938,-0.014224601811363818,0.9749449390992861,-0.13637059971171087,0.3765737679543315,0.3485674184094352,0.36087904644543,-0.2572976151753625,0.6618597277374024,0.5165700006023468,2.9794653343963198,-1.5876322409319767,right,Idle,Idle,Idle,Idle
1025_1,19426,00:05:03.531250,-0.20166045811262606,-0.13252028117966744,0.47687581797878176,0.02513357858739694,0.2972279552471379,0.2972973403432601,0.18489154324741033,0.6944432843544084,0.846401567232322,0.5381603471972558,2.9000520852536584,-1.710455901786631,right,Idle,Idle,Idle,Idle
1025_1,19427,00:05:03.546875,-0.33486785185762896,-0.06164035257253567,0.3261649209432616,0.17694750618855828,0.11689656273078879,0.2431789246067418,0.73049110240045,1.1942434107532889,0.6692590512690051,0.5986133176630013,2.8043952169681803,-1.738190276818327,right,Idle,Idle,Idle,Idle
1025_1,19428,00:05:03.562500,-0.058493108261134956,-0.02240672739177306,0.42572249366831,0.25446951177213,-0.007171435320459376,0.17481882051850814,0.6188802670677698,0.8016400121868352,0.29880059200448084,0.6417940108528193,2.8368824552538143,-1.6351768838434557,right,Idle,Idle,Idle,Idle
1025_1,19429,00:05:03.578125,-0.4131243393649826,-0.046032779259225866,0.6539602158961986,0.30292076526186235,-0.09950110828883012,0.11785206711164675,-0.25472965805944414,0.630769082537,-0.33211486961488634,0.555432624473183,2.62932509954004,-1.4925429551090186,right,Idle,Idle,Idle,Idle
1025_1,19430,00:05:03.593750,-0.7104483668478512,-0.23991631700845958,0.7583568044253528,0.3675224365815055,-0.2668486405440021,0.06373365137512844,-1.8448680793677177,0.5274449903933952,-0.12233627041817052,0.5165700006023468,1.9669464078273877,-1.3855675085581909,right,Idle,Idle,Idle,Idle
1025_1,19431,00:05:03.609375,-0.1879601318222275,-0.06420109477583978,0.3078502861763951,0.4838054449568631,-0.434196172799174,0.00961523563861015,-2.2264499541726877,0.1361294695565447,0.4733132049425719,0.36543757443798336,0.638579331259234,-1.2825541155833196,right,Idle,Idle,Idle,Idle
1025_1,19432,00:05:03.625000,-0.24510716682462144,0.16043834843323598,0.3131644884369305,0.5871681190682921,-0.4875742649840133,0.055188638364099256,-1.4819605635089041,0.6155410654495984,1.1152103503260475,0.257485841463438,-0.41184137330960485,-1.2825541155833196,right,Idle,Idle,Idle,Idle
1025_1,19433,00:05:03.640625,-0.8084669903758112,0.2259845991243896,0.41154818465037346,0.7066812110096319,-0.5135419855063676,0.12924541779301904,-1.2982752197871779,0.9568695389317236,1.2315242192268039,0.12362569257500182,-1.4442136121642026,-1.2627438477035366,right,Idle,Idle,Idle,Idle
1025_1,19434,00:05:03.656250,-1.4210542447138053,0.27663407556671543,0.7226099424363838,0.9004862249685612,-0.6953160291628475,0.26311728829914327,-0.9744571105478201,1.099217859041666,0.3986316451222212,0.03726430619536556,-1.8755719427345678,-1.2825541155833196,right,Idle,Idle,Idle,Idle
1025_1,19435,00:05:03.671875,-1.4517887254899025,0.5199930364910487,0.5695749232375997,1.0942912389274908,-0.8410237943160577,0.4311692108493843,-1.4432251515152692,0.6602915208284778,-0.16167816862036694,-0.010234456313434375,-2.2455654898765127,-1.250857686975667,right,Idle,Idle,Idle,Idle
1025_1,19436,00:05:03.687500,-0.9059363084160145,1.0723485897767768,0.22672093840907212,1.3139369214142773,-0.7458088190674252,0.747334692257465,-1.3891195445557762,0.14827059220936434,-0.6610366202151232,-0.036142872227325255,-2.5993154178756406,-1.2151992047920577,right,Idle,Idle,Idle,Idle
1025_1,19437,00:05:03.703125,-0.5063556499782703,1.594052044767596,-0.29387286951626274,1.4043792612617776,-0.4010151965761658,1.1090735763910347,-1.263781021559243,-0.24980230105763843,-0.9471361958422483,0.07612693006620189,-2.801458233875142,-1.211237151216101,right,Idle,Idle,Idle,Idle
1025_1,19438,00:05:03.718750,-0.9407554794626857,1.5937266900068887,-0.11049113555535804,1.4366800969215991,0.12410981843144275,1.673044435118962,-1.0016362593065045,-0.41062225683906695,-1.2130518750553305,0.2272593562305653,-2.810482466732263,-1.25878179412758,right,Idle,Idle,Idle,Idle
1025_1,19439,00:05:03.734375,-1.530926481756455,1.7670507707612808,-0.08606744541373904,1.5077419353732064,0.42129595329838604,2.171503527428999,-0.088152619421135,-0.8557103525222436,-1.085618666934234,0.44316282217965597,-2.595705724732792,-1.3657572406784078,right,Idle,Idle,Idle,Idle
1025_1,19440,00:05:03.750000,-1.5927017154123477,1.9519402375744028,-0.4343861024438313,1.5206622696371352,0.6780878562416671,2.5987541779804593,-0.3689678415078126,-0.9042644330105755,-0.6992781467068239,0.5683868324301287,-2.429659840161773,-1.4410362586215832,right,Idle,Idle,Idle,Idle
1025_1,19441,00:05:03.765625,-1.5159973546937844,2.2275090800569,-1.0835379931873288,1.3882288434318668,0.9002561318218092,3.051639867565007,-0.6108665586361567,-0.3641895049523418,-0.3706465118895197,0.7497457438273647,-2.3159545061620537,-1.5519737587483675,right,Idle,Idle,Idle,Idle
1025_1,19442,00:05:03.781250,-1.1045413265941417,2.077269160842892,-1.7040613354819885,1.2396449993966876,1.1772451507269215,3.4190754270392634,-0.1469838050165553,-0.23311388797191662,-0.43009107639347743,0.836107130207001,-2.2094685584480307,-1.5678219730521938,right,Idle,Idle,Idle,Idle
1025_1,19443,00:05:03.796875,-0.8832092986796605,2.0726045322791653,-1.7636407144871384,0.9909285648160617,1.5725315631227585,3.7608759474804314,-0.27088568444330585,-0.5953075717529438,-1.0680432267810265,1.0692828734320188,-1.9856675835914395,-1.548011705172411,right,Idle,Idle,Idle,Idle
1025_1,19444,00:05:03.812500,-0.5645670526044438,0.8089994217277484,-1.1511497166239837,0.5936282862002564,1.8235528615055165,4.017226337811308,-0.7690272826098813,-0.6979475333542791,-1.171120290344838,1.1945068836824912,-2.0921535313054624,-1.6510250981472823,right,Idle,Idle,Idle,Idle
1025_1,19445,00:05:03.828125,-0.26273250555074795,0.21837662838374572,-0.6914486865857662,0.3998232722413271,1.791814536422639,4.071344753547826,0.10914523735465122,-0.4223119633262039,-0.940911798595401,1.3629115871227822,-2.1102019970197037,-1.730266169666414,right,Idle,Idle,Idle,Idle
1025_1,19446,00:05:03.843750,0.7291445856493162,-0.029337677439993597,-0.6671379246556959,0.1543369212266832,1.6807303986325683,4.077041428888512,0.8704180164224761,0.09879668979109897,-0.8306588698488298,1.4406368348644547,-1.866547709877447,-1.8174313483374587,right,Idle,Idle,Idle,Idle
1025_1,19447,00:05:03.859375,1.4332132670779774,-0.5558198176077488,-0.777491659194517,-0.06530876126010343,1.8509632331680015,4.054254727525768,1.0071067598028494,0.3329145417461282,-0.7128461248364009,1.5183620826061275,-1.4297748395928096,-1.7896969733057626,right,Idle,Idle,Idle,Idle
1025_1,19448,00:05:03.875000,2.2341073728603673,-0.6729247917286414,-0.927878758609171,-0.2074324381633183,2.428023689220319,3.9403212207120446,0.7121824021379483,0.5277147667525457,-0.6065759318766762,1.5140440132871456,-1.2962161933074245,-1.8095072411855457,right,Idle,Idle,Idle,Idle
1025_1,19449,00:05:03.890625,1.4936251064978954,-1.1402840273574124,-0.5858581926794059,-0.37216670002840824,2.5477637338511747,3.6811224927108253,0.7424230138915678,0.42088334323969173,-0.5488159628406688,1.479499458735291,-1.2330465633075802,-1.7421523303942836,right,Idle,Idle,Idle,Idle
1025_1,19450,00:05:03.906250,1.2037927213190092,-1.8961930806984924,0.008191768712199583,-0.4981399591017123,2.342907271952602,3.2396301538076493,0.3186454435119305,0.16061926783839794,-0.37787788448575726,1.4276826269075091,-1.2348514098790044,-1.7223420625145007,right,Idle,Idle,Idle,Idle
1025_1,19451,00:05:03.921875,1.6918240969627065,-1.8946284314920874,0.24149337221555262,-0.5142903769316232,2.1452640657546835,2.7810477888824154,0.8284225416184987,0.052377133948788276,-0.14115780649414708,1.4449549041834364,-1.335922817878755,-1.7025317946347178,right,Idle,Idle,Idle,Idle
1025_1,19452,00:05:03.937500,1.9909245014419519,-2.208459308527203,0.3244058931782062,-0.5433611290254625,2.0601476484869665,2.467730645144678,1.0028988667936236,0.21346084750110458,0.12023518127210604,1.4535910428214,-1.2528998755932454,-1.6312148302674991,right,Idle,Idle,Idle,Idle
1025_1,19453,00:05:03.953125,2.48732342259798,-2.6241934298484613,0.5290693344214251,-0.5595115468553733,2.1019845315507597,2.1059917610111083,1.8979507034528762,0.471526969118461,0.11869533794611084,1.4060922803126001,-0.9731486570225067,-1.548011705172411,right,Idle,Idle,Idle,Idle
1025_1,19454,00:05:03.968750,2.0643600392952455,-2.8532565462200976,0.9253843387881597,-0.44968870561198004,2.4352369449209728,1.8097646432954293,1.8645009893863032,0.6991197428084355,0.13708931013796652,1.3283670325709276,-0.6103744961662583,-1.4648085800773225,right,Idle,Idle,Idle,Idle
1025_1,19455,00:05:03.984375,0.48875713920055514,-3.136849666497679,1.666197563163275,-0.20420235459733616,2.2375937387230542,1.3113055509853924,0.6571609001149683,0.988416039849332,0.6215248058596515,1.224733368915364,-0.6193987290233788,-1.3419849192226685,right,Idle,Idle,Idle,Idle


==> figures/example/labels.csv <==
frame,eat,drink
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,0,0
8,0,0
9,0,0
10,0,0
11,0,0
12,0,0
13,1,0
14,1,0
15,1,0
16,1,0
17,1,0
18,1,0
19,1,0
20,1,0
21,1,0
22,1,0
23,0,0
24,0,0
25,0,0
26,0,0
27,0,1
28,0,1
29,0,1
30,0,1
31,0,1
32,0,1
33,0,1
34,0,1
35,0,1
36,0,1
37,0,1
38,0,1
39,0,1
40,0,1
41,0,1
42,0,1
43,0,1
44,0,1
45,0,1
46,0,1
47,0,1
48,0,0
49,0,0
50,0,0
51,0,0
52,0,0
53,0,0
54,0,0
55,0,0
56,0,0
57,0,0
58,0,0
59,0,0
60,0,0
61,0,0
62,0,0
63,0,0
64,0,0


==> figures/example/logits_dgx_05_02.csv <==
frame,idle,eat,drink
1,9.90848303e-01,9.04921629e-03,1.02504928e-04
2,9.99937892e-01,6.19791681e-05,1.07746885e-07
3,9.99953985e-01,4.57090646e-05,3.91005756e-07
4,9.99913335e-01,8.62303859e-05,5.29024362e-07
5,9.98988926e-01,1.01070816e-03,3.41287745e-07
6,7.56409299e-03,9.92435873e-01,1.57303184e-08
7,9.97240543e-01,2.75933626e-03,1.69211432e-07
8,9.99968886e-01,3.09657407e-05,1.24291134e-07
9,3.88465881e-01,7.93204890e-05,6.11454844e-01
10,1.01216234e-01,7.96644508e-06,8.98775816e-01
11,9.90479171e-01,1.03721447e-06,9.51975025e-03
12,9.99998927e-01,2.12077786e-10,1.08278675e-06
13,9.99999762e-01,1.47960547e-10,2.97323965e-07
14,9.99994636e-01,5.42350153e-06,6.36965281e-09
15,9.99989033e-01,1.10080582e-05,6.48034737e-09
16,9.99997020e-01,2.98261330e-06,1.11829959e-08

==> figures/example/logits_dgx_07.csv <==
frame,idle,eat,drink
1,0.995164752,0.004812004,2.32E-05
2,0.99545598,0.004539062,4.94E-06
3,0.999614835,0.00036914,1.60E-05
4,0.05349071,0.946506202,3.04E-06
5,0.003338887,0.996658921,2.16E-06
6,0.018530803,0.981454432,1.47E-05
7,0.995665729,0.004321167,1.32E-05
8,0.857446969,0.004471343,0.13808167
9,0.00079506,8.19E-06,0.999196708
10,7.45E-06,9.33E-08,0.99999249
11,2.51E-06,5.68E-08,0.999997377
12,2.25E-05,2.74E-06,0.999974728
13,0.001634273,0.000171779,0.99819392
14,0.993221641,3.71E-05,0.006741191
15,0.999934435,1.12E-05,5.43E-05
16,0.999935746,5.75E-05,6.64E-06

==> figures/example/logits_hpc_13.csv <==
frame,idle,eat,drink
1,9.63E-01,3.50E-02,1.66E-03
2,9.97E-01,2.35E-03,2.64E-04
3,1.00E+00,7.37E-05,1.41E-05
4,1.00E+00,1.48E-05,2.98E-05
5,1.00E+00,1.96E-05,1.46E-04
6,1.00E+00,7.37E-06,2.35E-05
7,1.00E+00,4.18E-06,1.55E-05
8,1.00E+00,3.54E-06,3.81E-06
9,1.00E+00,7.69E-06,9.54E-07
10,1.00E+00,1.38E-05,3.35E-07
11,1.00E+00,1.22E-05,1.06E-07
12,1.00E+00,6.77E-06,9.51E-08
13,1.00E+00,1.05E-05,1.02E-07
14,1.00E+00,1.83E-06,1.64E-07
15,1.00E+00,1.66E-06,7.25E-08
16,1.00E+00,3.01E-04,7.08E-07
17,1.65E-01,8.35E-01,1.31E-05
18,2.46E-02,9.75E-01,2.76E-04
19,1.00E+00,3.28E-04,5.54E-07
20,1.00E+00,2.60E-05,2.18E-06
21,1.00E+00,5.96E-06,2.26E-06
22,1.00E+00,2.56E-05,3.58E-06
23,1.00E+00,3.59E-06,5.42E-07
24,1.00E+00,1.01E-07,2.92E-08
25,1.00E+00,8.26E-08,5.07E-09
26,1.00E+00,1.03E-07,1.82E-08
27,1.00E+00,5.90E-08,1.80E-08
28,1.00E+00,2.62E-08,5.49E-08
29,1.00E+00,9.91E-09,1.24E-07
30,1.00E+00,3.66E-09,9.99E-08
31,1.00E+00,4.70E-09,4.20E-08
32,1.00E+00,1.46E-08,1.58E-07
33,1.00E+00,2.47E-08,3.21E-07
34,1.00E+00,4.04E-08,1.06E-06
35,1.00E+00,4.75E-08,2.27E-06
36,1.00E+00,6.80E-08,2.81E-06
37,1.00E+00,5.57E-08,1.18E-06
38,1.00E+00,1.16E-07,4.50E-07
39,1.00E+00,5.97E-08,9.40E-08
40,1.00E+00,6.82E-08,1.04E-07
41,1.00E+00,4.03E-07,9.93E-07
42,1.00E+00,3.00E-07,4.63E-06
43,9.76E-01,1.62E-05,2.40E-02
44,3.18E-04,5.55E-05,1.00E+00
45,9.59E-01,3.28E-05,4.15E-02
46,1.00E+00,1.17E-07,2.50E-06
47,1.00E+00,5.60E-08,1.28E-06
48,1.00E+00,1.57E-08,3.25E-07
49,1.00E+00,3.16E-10,6.86E-09
50,1.00E+00,2.57E-09,5.05E-08
51,1.00E+00,8.92E-09,6.04E-09
52,1.00E+00,5.61E-08,1.12E-08
53,1.00E+00,3.70E-09,4.82E-09
54,1.00E+00,4.89E-10,1.47E-09
55,1.00E+00,1.12E-09,7.21E-10
56,1.00E+00,2.95E-09,1.66E-10
57,1.00E+00,4.50E-10,1.51E-11
58,1.00E+00,2.23E-09,2.41E-11
59,1.00E+00,1.18E-08,1.29E-10
60,1.00E+00,2.78E-08,6.27E-11
61,1.00E+00,7.97E-08,4.77E-11
62,1.00000000e+00,1.87228011e-08,5.13068303e-11
63,9.99999762e-01,1.93081064e-07,3.91929544e-10
64,9.96371031e-01,3.59017472e-03,3.88096560e-05

==> figures/example/logits_hpc_21.csv <==
frame,idle,eat,drink
1,0.742,0.239,0.019
2,0.997,0.00296,0.000157
3,1,0.000101,0.0000069
4,1,0.0000236,0.00000405
5,1,0.00000347,0.00000174
6,1,0.00000488,0.00000176
7,1,0.00000213,0.00000135
8,1,0.00000301,0.00000362
9,1,0.0000407,0.0000145
10,0.997,0.00269,0.000373
11,1,0.000174,0.0000109
12,0.896372,0.103,0.000628
13,0.1389159,0.861,0.0000841
14,0.0929714,0.907,0.0000286
15,0.0929644,0.907,0.0000356
16,0.092895,0.907,0.000105
17,0.0929349,0.907,0.0000651
18,0.0929485,0.907,0.0000515
19,0.092967,0.907,0.000033
20,0.092983,0.907,0.000017
21,0.08719,0.911,0.00181
22,0.984435,0.0154,0.000165
23,1,0.000434,0.0000145
24,0.998,0.0021,0.0000399
25,0.999,0.00135,0.0000987
26,0.949,0.00409,0.0464
27,0.00313,0.000141,0.997
28,0.000535,0.0000153,0.999
29,0.000295,0.0000219,1
30,0.0000556,0.00000725,1
31,0.00056,0.0000325,0.999
32,0.000172,0.0000468,1
33,0.0000414,0.0000682,1
34,0.0000135,0.00000647,1
35,0.0000107,0.00000138,1
36,0.0000106,0.00000097,1
37,0.00000453,0.0000011,1
38,0.0000143,0.00000352,1
39,0.00000761,0.00000086,1
40,0.00000496,0.00000087,1
41,0.00000339,0.00000399,1
42,0.00000392,0.00000551,1
43,0.00000555,0.00000228,1
44,0.00000499,0.00000083,1
45,0.00000136,0.0000006,1
46,0.00000101,0.00000042,1
47,0.00000087,0.00000086,1
48,0.00000483,0.000002,1
49,0.000147,0.00000467,1
50,0.115,0.000122,0.885
51,1,0.0000242,0.000109
52,1,0.00000168,0.0000156
53,1,0.00000057,0.00000602
54,1,0.00000078,0.00000223
55,1,0.0000018,0.00000317
56,1,0.00000363,0.0000048
57,1,0.00000327,0.00000262
58,1,0.00000311,0.0000056
59,1,0.00000246,0.00000356
60,1,0.00000114,0.00000061
61,1,0.0000029,0.00000136
62,1.00E+00,1.59E-05,2.87E-06
63,1.00E+00,1.58E-04,2.43E-05
64,9.99E-01,6.38E-04,8.14E-05
